Adaptive Redundancy Management for Durable P2P Backup

We design and analyze the performance of a redundancy management mechanism for Peer-to-Peer backup applications. Armed with the realization that a backup system has peculiar requirements -- namely, data is read over the network only during restore processes caused by data loss -- redundancy management targets data durability rather than attempting to make each piece of information availabile at any time. In our approach each peer determines, in an on-line manner, an amount of redundancy sufficient to counter the effects of peer deaths, while preserving acceptable data restore times. Our experiments, based on trace-driven simulations, indicate that our mechanism can reduce the redundancy by a factor between two and three with respect to redundancy policies aiming for data availability. These results imply an according increase in storage capacity and decrease in time to complete backups, at the expense of longer times required to restore data. We believe this is a very reasonable price to pay, given the nature of the application. We complete our work with a discussion on practical issues, and their solutions, related to which encoding technique is more suitable to support our scheme.

==> tikz/cdf_TTB_0_0_0.txt <==
1.0205 0.000595592614652
1.0205 0.0011911852293
1.0271 0.00178677784395
1.0271 0.00238237045861
1.0271 0.00297796307326
1.0399 0.00357355568791
1.0399 0.00416914830256
1.0399 0.00476474091721
1.0523 0.00536033353186
1.0523 0.00595592614652
1.0523 0.00655151876117
1.0531 0.00714711137582
1.0562 0.00774270399047
1.0562 0.00833829660512
1.0562 0.00893388921977
1.0628 0.00952948183443
1.0628 0.0101250744491
1.0753 0.0107206670637
1.0776 0.0113162596784
1.0776 0.011911852293
1.0776 0.0125074449077
1.0801 0.0131030375223
1.0801 0.013698630137
1.0801 0.0142942227516
1.0805 0.0148898153663
1.0805 0.0154854079809
1.0833 0.0160810005956
1.0833 0.0166765932102
1.0833 0.0172721858249
1.0965 0.0178677784395
1.097 0.0184633710542
1.097 0.0190589636689
1.097 0.0196545562835
1.1045 0.0202501488982
1.1048 0.0208457415128
1.1048 0.0214413341275
1.1048 0.0220369267421
1.1093 0.0226325193568
1.1093 0.0232281119714
1.1093 0.0238237045861
1.1096 0.0244192972007
1.1096 0.0250148898154
1.1096 0.02561048243
1.111 0.0262060750447
1.111 0.0268016676593
1.1129 0.027397260274
1.1167 0.0279928528886
1.117 0.0285884455033
1.117 0.0291840381179
1.117 0.0297796307326
1.1226 0.0303752233472
1.1226 0.0309708159619
1.124 0.0315664085765
1.124 0.0321620011912
1.124 0.0327575938058
1.1245 0.0333531864205
1.1299 0.0339487790351
1.1307 0.0345443716498
1.1307 0.0351399642644
1.1307 0.0357355568791
1.1307 0.0363311494937
1.1343 0.0369267421084
1.1371 0.037522334723
1.1376 0.0381179273377
1.1389 0.0387135199524
1.1389 0.039309112567
1.1389 0.0399047051817
1.1397 0.0405002977963
1.1416 0.041095890411
1.1433 0.0416914830256
1.1433 0.0422870756403
1.1433 0.0428826682549
1.1456 0.0434782608696
1.1456 0.0440738534842
1.1456 0.0446694460989
1.1463 0.0452650387135
1.1466 0.0458606313282
1.1466 0.0464562239428
1.1466 0.0470518165575
1.147 0.0476474091721
1.147 0.0482430017868
1.147 0.0488385944014
1.148 0.0494341870161
1.1499 0.0500297796307
1.1519 0.0506253722454
1.1519 0.05122096486
1.1535 0.0518165574747
1.1581 0.0524121500893
1.1611 0.053007742704
1.1611 0.0536033353186
1.1611 0.0541989279333
1.1617 0.0547945205479
1.1652 0.0553901131626
1.1665 0.0559857057772
1.1671 0.0565812983919
1.1671 0.0571768910066
1.1671 0.0577724836212
1.169 0.0583680762359
1.169 0.0589636688505
1.169 0.0595592614652
1.1712 0.0601548540798
1.1712 0.0607504466945
1.1712 0.0613460393091
1.1727 0.0619416319238
1.1727 0.0625372245384
1.1736 0.0631328171531
1.1755 0.0637284097677
1.1756 0.0643240023824
1.1756 0.064919594997
1.1756 0.0655151876117
1.1843 0.0661107802263
1.1843 0.066706372841
1.1852 0.0673019654556
1.1862 0.0678975580703
1.1862 0.0684931506849
1.1862 0.0690887432996
1.1867 0.0696843359142
1.1867 0.0702799285289
1.1867 0.0708755211435
1.1888 0.0714711137582
1.19 0.0720667063728
1.19 0.0726622989875
1.19 0.0732578916021
1.1911 0.0738534842168
1.1911 0.0744490768314
1.1911 0.0750446694461
1.1957 0.0756402620608
1.1961 0.0762358546754
1.1967 0.0768314472901
1.2003 0.0774270399047
1.2003 0.0780226325194
1.2003 0.078618225134
1.2006 0.0792138177487
1.2006 0.0798094103633
1.2007 0.080405002978
1.2019 0.0810005955926
1.2031 0.0815961882073
1.2031 0.0821917808219
1.2039 0.0827873734366
1.2039 0.0833829660512
1.2048 0.0839785586659
1.2048 0.0845741512805
1.2048 0.0851697438952
1.2074 0.0857653365098
1.2074 0.0863609291245
1.2074 0.0869565217391
1.2089 0.0875521143538
1.2089 0.0881477069684
1.2089 0.0887432995831
1.2092 0.0893388921977
1.2092 0.0899344848124
1.2092 0.090530077427
1.2114 0.0911256700417
1.2114 0.0917212626563
1.2114 0.092316855271
1.213 0.0929124478856
1.2139 0.0935080405003
1.2147 0.0941036331149
1.219 0.0946992257296
1.219 0.0952948183443
1.219 0.0958904109589
1.2192 0.0964860035736
1.2192 0.0970815961882
1.2192 0.0976771888029
1.2203 0.0982727814175
1.2205 0.0988683740322
1.2206 0.0994639666468
1.2206 0.100059559261
1.2221 0.100655151876
1.2222 0.101250744491
1.2234 0.101846337105
1.2234 0.10244192972
1.2234 0.103037522335
1.2253 0.103633114949
1.2253 0.104228707564
1.2258 0.104824300179
1.2258 0.105419892793
1.2277 0.106015485408
1.2277 0.106611078023
1.2277 0.107206670637
1.2305 0.107802263252
1.2307 0.108397855867
1.2307 0.108993448481
1.2337 0.109589041096
1.2369 0.110184633711
1.2369 0.110780226325
1.2369 0.11137581894
1.2372 0.111971411554
1.2372 0.112567004169
1.2372 0.113162596784
1.2379 0.113758189398
1.2388 0.114353782013
1.2388 0.114949374628
1.2388 0.115544967242
1.2402 0.116140559857
1.2402 0.116736152472
1.2402 0.117331745086
1.2404 0.117927337701
1.2419 0.118522930316
1.2429 0.11911852293
1.243 0.119714115545
1.2435 0.12030970816
1.2435 0.120905300774
1.2435 0.121500893389
1.2439 0.122096486004
1.2439 0.122692078618
1.2439 0.123287671233
1.244 0.123883263848
1.244 0.124478856462
1.244 0.125074449077
1.2451 0.125670041691
1.2465 0.126265634306
1.2465 0.126861226921
1.2465 0.127456819535
1.2466 0.12805241215
1.2475 0.128648004765
1.2475 0.129243597379
1.2475 0.129839189994
1.2478 0.130434782609
1.2478 0.131030375223
1.2478 0.131625967838
1.2485 0.132221560453
1.2485 0.132817153067
1.2485 0.133412745682
1.2515 0.134008338297
1.2515 0.134603930911
1.2515 0.135199523526
1.2515 0.135795116141
1.2515 0.136390708755
1.2519 0.13698630137
1.2549 0.137581893985
1.2549 0.138177486599
1.2549 0.138773079214
1.2552 0.139368671828
1.2552 0.139964264443
1.2556 0.140559857058
1.2556 0.141155449672
1.2556 0.141751042287
1.2557 0.142346634902
1.2557 0.142942227516
1.2557 0.143537820131
1.2568 0.144133412746
1.2569 0.14472900536
1.2569 0.145324597975
1.2569 0.14592019059
1.2577 0.146515783204
1.2578 0.147111375819
1.2578 0.147706968434
1.2583 0.148302561048
1.2599 0.148898153663
1.2599 0.149493746278
1.2608 0.150089338892
1.2608 0.150684931507
1.2608 0.151280524122
1.2615 0.151876116736
1.2625 0.152471709351
1.2629 0.153067301965
1.2629 0.15366289458
1.2629 0.154258487195
1.2632 0.154854079809
1.2632 0.155449672424
1.2632 0.156045265039
1.2633 0.156640857653
1.2633 0.157236450268
1.2633 0.157832042883
1.2638 0.158427635497
1.2643 0.159023228112
1.2646 0.159618820727
1.2646 0.160214413341
1.2647 0.160810005956
1.2647 0.161405598571
1.2647 0.162001191185
1.2685 0.1625967838
1.2685 0.163192376415
1.2692 0.163787969029
1.2692 0.164383561644
1.2692 0.164979154258
1.2695 0.165574746873
1.2695 0.166170339488
1.2695 0.166765932102
1.2727 0.167361524717
1.2728 0.167957117332
1.2739 0.168552709946
1.2739 0.169148302561
1.2739 0.169743895176
1.2742 0.17033948779
1.2745 0.170935080405
1.2754 0.17153067302
1.2754 0.172126265634
1.2754 0.172721858249
1.2754 0.173317450864
1.2766 0.173913043478
1.2766 0.174508636093
1.2773 0.175104228708
1.2773 0.175699821322
1.2776 0.176295413937
1.2817 0.176891006552
1.2817 0.177486599166
1.2817 0.178082191781
1.2842 0.178677784395
1.2842 0.17927337701
1.2847 0.179868969625
1.2853 0.180464562239
1.2853 0.181060154854
1.2853 0.181655747469
1.2855 0.182251340083
1.286 0.182846932698
1.286 0.183442525313
1.286 0.184038117927
1.287 0.184633710542
1.2871 0.185229303157
1.2872 0.185824895771
1.2872 0.186420488386
1.2892 0.187016081001
1.2893 0.187611673615
1.2893 0.18820726623
1.2893 0.188802858845
1.2901 0.189398451459
1.2901 0.189994044074
1.2901 0.190589636689
1.292 0.191185229303
1.2922 0.191780821918
1.2931 0.192376414532
1.2931 0.192972007147
1.2931 0.193567599762
1.2934 0.194163192376
1.2941 0.194758784991
1.2945 0.195354377606
1.2957 0.19594997022
1.2957 0.196545562835
1.2957 0.19714115545
1.2965 0.197736748064
1.2965 0.198332340679
1.2965 0.198927933294
1.2965 0.199523525908
1.2965 0.200119118523
1.2965 0.200714711138
1.2968 0.201310303752
1.2968 0.201905896367
1.2985 0.202501488982
1.2988 0.203097081596
1.2988 0.203692674211
1.3004 0.204288266825
1.3004 0.20488385944
1.3045 0.205479452055
1.3049 0.206075044669
1.305 0.206670637284
1.305 0.207266229899
1.305 0.207861822513
1.305 0.208457415128
1.3055 0.209053007743
1.3055 0.209648600357
1.3055 0.210244192972
1.3071 0.210839785587
1.3076 0.211435378201
1.3088 0.212030970816
1.3088 0.212626563431
1.3092 0.213222156045
1.3092 0.21381774866
1.3092 0.214413341275
1.3093 0.215008933889
1.3095 0.215604526504
1.3101 0.216200119119
1.3101 0.216795711733
1.3101 0.217391304348
1.313 0.217986896962
1.3157 0.218582489577
1.3157 0.219178082192
1.3157 0.219773674806
1.3175 0.220369267421
1.3175 0.220964860036
1.3195 0.22156045265
1.3202 0.222156045265
1.3202 0.22275163788
1.3218 0.223347230494
1.3219 0.223942823109
1.3219 0.224538415724
1.3219 0.225134008338
1.3231 0.225729600953
1.3233 0.226325193568
1.3233 0.226920786182
1.3233 0.227516378797
1.3238 0.228111971412
1.3251 0.228707564026
1.3251 0.229303156641
1.3268 0.229898749256
1.3268 0.23049434187
1.3268 0.231089934485
1.3271 0.231685527099
1.3271 0.232281119714
1.3271 0.232876712329
1.3295 0.233472304943
1.3295 0.234067897558
1.3295 0.234663490173
1.3306 0.235259082787
1.3306 0.235854675402
1.3316 0.236450268017
1.3316 0.237045860631
1.3316 0.237641453246
1.3327 0.238237045861
1.3327 0.238832638475
1.333 0.23942823109
1.3333 0.240023823705
1.3333 0.240619416319
1.334 0.241215008934
1.3347 0.241810601549
1.3351 0.242406194163
1.3351 0.243001786778
1.3351 0.243597379392
1.3363 0.244192972007
1.3363 0.244788564622
1.3371 0.245384157236
1.3373 0.245979749851
1.3373 0.246575342466
1.3373 0.24717093508
1.3378 0.247766527695
1.3378 0.24836212031
1.3378 0.248957712924
1.3395 0.249553305539
1.3395 0.250148898154
1.3395 0.250744490768
1.3396 0.251340083383
1.3396 0.251935675998
1.3396 0.252531268612
1.3439 0.253126861227
1.3439 0.253722453842
1.3439 0.254318046456
1.3451 0.254913639071
1.3461 0.255509231686
1.3461 0.2561048243
1.3461 0.256700416915
1.3464 0.257296009529
1.3464 0.257891602144
1.3468 0.258487194759
1.3468 0.259082787373
1.3468 0.259678379988
1.3472 0.260273972603
1.3472 0.260869565217
1.3472 0.261465157832
1.3473 0.262060750447
1.3473 0.262656343061
1.3473 0.263251935676
1.3496 0.263847528291
1.3507 0.264443120905
1.3529 0.26503871352
1.3529 0.265634306135
1.3533 0.266229898749
1.3535 0.266825491364
1.3538 0.267421083979
1.3544 0.268016676593
1.3555 0.268612269208
1.3555 0.269207861823
1.3555 0.269803454437
1.3575 0.270399047052
1.3602 0.270994639666
1.3602 0.271590232281
1.3602 0.272185824896
1.3607 0.27278141751
1.3607 0.273377010125
1.3611 0.27397260274
1.3611 0.274568195354
1.3611 0.275163787969
1.3619 0.275759380584
1.3619 0.276354973198
1.3632 0.276950565813
1.3656 0.277546158428
1.3656 0.278141751042
1.3657 0.278737343657
1.3679 0.279332936272
1.3679 0.279928528886
1.3687 0.280524121501
1.3692 0.281119714116
1.3692 0.28171530673
1.3698 0.282310899345
1.3698 0.28290649196
1.3698 0.283502084574
1.3701 0.284097677189
1.3732 0.284693269803
1.3732 0.285288862418
1.3732 0.285884455033
1.3736 0.286480047647
1.3748 0.287075640262
1.3748 0.287671232877
1.3748 0.288266825491
1.3748 0.288862418106
1.3762 0.289458010721
1.377 0.290053603335
1.3773 0.29064919595
1.3778 0.291244788565
1.3795 0.291840381179
1.3795 0.292435973794
1.3803 0.293031566409
1.3803 0.293627159023
1.3803 0.294222751638
1.3807 0.294818344253
1.3812 0.295413936867
1.3812 0.296009529482
1.3822 0.296605122096
1.3828 0.297200714711
1.3828 0.297796307326
1.384 0.29839189994
1.384 0.298987492555
1.384 0.29958308517
1.3847 0.300178677784
1.3848 0.300774270399
1.3848 0.301369863014
1.3848 0.301965455628
1.385 0.302561048243
1.385 0.303156640858
1.385 0.303752233472
1.3862 0.304347826087
1.3862 0.304943418702
1.3862 0.305539011316
1.3867 0.306134603931
1.3867 0.306730196546
1.3867 0.30732578916
1.388 0.307921381775
1.3881 0.30851697439
1.3881 0.309112567004
1.389 0.309708159619
1.39 0.310303752233
1.39 0.310899344848
1.39 0.311494937463
1.39 0.312090530077
1.3902 0.312686122692
1.3902 0.313281715307
1.3928 0.313877307921
1.3928 0.314472900536
1.3928 0.315068493151
1.3942 0.315664085765
1.3943 0.31625967838
1.3943 0.316855270995
1.3959 0.317450863609
1.3959 0.318046456224
1.3959 0.318642048839
1.3963 0.319237641453
1.3966 0.319833234068
1.3966 0.320428826683
1.3976 0.321024419297
1.3976 0.321620011912
1.3976 0.322215604527
1.3981 0.322811197141
1.4008 0.323406789756
1.4008 0.32400238237
1.4008 0.324597974985
1.4041 0.3251935676
1.4041 0.325789160214
1.4041 0.326384752829
1.4042 0.326980345444
1.4047 0.327575938058
1.4047 0.328171530673
1.4047 0.328767123288
1.4073 0.329362715902
1.4073 0.329958308517
1.4073 0.330553901132
1.4076 0.331149493746
1.4085 0.331745086361
1.4085 0.332340678976
1.4085 0.33293627159
1.4086 0.333531864205
1.4087 0.33412745682
1.4087 0.334723049434
1.4087 0.335318642049
1.4116 0.335914234663
1.4136 0.336509827278
1.4141 0.337105419893
1.4141 0.337701012507
1.4141 0.338296605122
1.4143 0.338892197737
1.4143 0.339487790351
1.4143 0.340083382966
1.4151 0.340678975581
1.4154 0.341274568195
1.4154 0.34187016081
1.4155 0.342465753425
1.4178 0.343061346039
1.4178 0.343656938654
1.4178 0.344252531269
1.4182 0.344848123883
1.4182 0.345443716498
1.4186 0.346039309113
1.4186 0.346634901727
1.4186 0.347230494342
1.4203 0.347826086957
1.4203 0.348421679571
1.4204 0.349017272186
1.4214 0.3496128648
1.4226 0.350208457415
1.4232 0.35080405003
1.425 0.351399642644
1.425 0.351995235259
1.425 0.352590827874
1.4263 0.353186420488
1.4263 0.353782013103
1.4264 0.354377605718
1.4264 0.354973198332
1.4264 0.355568790947
1.429 0.356164383562
1.4291 0.356759976176
1.4304 0.357355568791
1.4317 0.357951161406
1.4322 0.35854675402
1.4322 0.359142346635
1.4322 0.35973793925
1.4364 0.360333531864
1.4364 0.360929124479
1.4375 0.361524717094
1.4375 0.362120309708
1.4375 0.362715902323
1.4437 0.363311494937
1.4438 0.363907087552
1.4438 0.364502680167
1.4441 0.365098272781
1.4441 0.365693865396
1.4441 0.366289458011
1.4441 0.366885050625
1.4441 0.36748064324
1.4441 0.368076235855
1.4457 0.368671828469
1.4457 0.369267421084
1.4457 0.369863013699
1.4462 0.370458606313
1.4462 0.371054198928
1.4462 0.371649791543
1.4462 0.372245384157
1.4472 0.372840976772
1.4472 0.373436569387
1.4472 0.374032162001
1.4474 0.374627754616
1.4474 0.37522334723
1.4474 0.375818939845
1.4494 0.37641453246
1.4541 0.377010125074
1.455 0.377605717689
1.4578 0.378201310304
1.4599 0.378796902918
1.463 0.379392495533
1.4635 0.379988088148
1.466 0.380583680762
1.466 0.381179273377
1.466 0.381774865992
1.4667 0.382370458606
1.4668 0.382966051221
1.4668 0.383561643836
1.4668 0.38415723645
1.4675 0.384752829065
1.4675 0.38534842168
1.4675 0.385944014294
1.468 0.386539606909
1.4684 0.387135199524
1.4684 0.387730792138
1.4709 0.388326384753
1.4709 0.388921977367
1.4709 0.389517569982
1.4714 0.390113162597
1.4714 0.390708755211
1.4714 0.391304347826
1.4723 0.391899940441
1.4723 0.392495533055
1.4723 0.39309112567
1.474 0.393686718285
1.474 0.394282310899
1.474 0.394877903514
1.4746 0.395473496129
1.4746 0.396069088743
1.4746 0.396664681358
1.4752 0.397260273973
1.4752 0.397855866587
1.4768 0.398451459202
1.4788 0.399047051817
1.4788 0.399642644431
1.4788 0.400238237046
1.4795 0.400833829661
1.4795 0.401429422275
1.4806 0.40202501489
1.4806 0.402620607504
1.4806 0.403216200119
1.4811 0.403811792734
1.4811 0.404407385348
1.4811 0.405002977963
1.4817 0.405598570578
1.4817 0.406194163192
1.4817 0.406789755807
1.483 0.407385348422
1.483 0.407980941036
1.483 0.408576533651
1.4841 0.409172126266
1.4846 0.40976771888
1.4872 0.410363311495
1.4872 0.41095890411
1.4874 0.411554496724
1.4888 0.412150089339
1.4915 0.412745681954
1.4915 0.413341274568
1.4915 0.413936867183
1.4917 0.414532459798
1.4917 0.415128052412
1.4917 0.415723645027
1.494 0.416319237641
1.494 0.416914830256
1.494 0.417510422871
1.4943 0.418106015485
1.4943 0.4187016081
1.4946 0.419297200715
1.496 0.419892793329
1.496 0.420488385944
1.496 0.421083978559
1.4962 0.421679571173
1.4963 0.422275163788
1.4965 0.422870756403
1.4965 0.423466349017
1.4979 0.424061941632
1.4986 0.424657534247
1.4986 0.425253126861
1.4986 0.425848719476
1.4986 0.426444312091
1.4986 0.427039904705
1.4986 0.42763549732
1.4986 0.428231089934
1.4987 0.428826682549
1.4987 0.429422275164
1.5006 0.430017867778
1.5006 0.430613460393
1.5006 0.431209053008
1.5041 0.431804645622
1.5041 0.432400238237
1.5041 0.432995830852
1.5052 0.433591423466
1.5052 0.434187016081
1.5052 0.434782608696
1.5055 0.43537820131
1.5055 0.435973793925
1.5055 0.43656938654
1.5064 0.437164979154
1.5072 0.437760571769
1.5072 0.438356164384
1.5072 0.438951756998
1.5091 0.439547349613
1.5091 0.440142942228
1.5091 0.440738534842
1.5113 0.441334127457
1.5138 0.441929720071
1.5138 0.442525312686
1.5141 0.443120905301
1.5155 0.443716497915
1.5163 0.44431209053
1.5168 0.444907683145
1.5168 0.445503275759
1.5168 0.446098868374
1.52 0.446694460989
1.52 0.447290053603
1.52 0.447885646218
1.5211 0.448481238833
1.5211 0.449076831447
1.5214 0.449672424062
1.5225 0.450268016677
1.5231 0.450863609291
1.5232 0.451459201906
1.5232 0.452054794521
1.5232 0.452650387135
1.5234 0.45324597975
1.5236 0.453841572365
1.525 0.454437164979
1.525 0.455032757594
1.525 0.455628350208
1.5269 0.456223942823
1.5269 0.456819535438
1.5299 0.457415128052
1.5316 0.458010720667
1.532 0.458606313282
1.5374 0.459201905896
1.5374 0.459797498511
1.5379 0.460393091126
1.5379 0.46098868374
1.5379 0.461584276355
1.5413 0.46217986897
1.5413 0.462775461584
1.547 0.463371054199
1.5498 0.463966646814
1.5503 0.464562239428
1.5503 0.465157832043
1.5514 0.465753424658
1.5514 0.466349017272
1.5514 0.466944609887
1.5545 0.467540202501
1.5545 0.468135795116
1.5572 0.468731387731
1.5572 0.469326980345
1.5572 0.46992257296
1.5584 0.470518165575
1.5584 0.471113758189
1.5603 0.471709350804
1.5603 0.472304943419
1.5612 0.472900536033
1.5612 0.473496128648
1.5625 0.474091721263
1.5625 0.474687313877
1.5625 0.475282906492
1.5626 0.475878499107
1.5652 0.476474091721
1.5658 0.477069684336
1.5658 0.477665276951
1.5658 0.478260869565
1.5664 0.47885646218
1.5664 0.479452054795
1.5664 0.480047647409
1.5688 0.480643240024
1.5688 0.481238832638
1.5724 0.481834425253
1.5743 0.482430017868
1.5745 0.483025610482
1.5754 0.483621203097
1.5754 0.484216795712
1.5774 0.484812388326
1.5774 0.485407980941
1.5774 0.486003573556
1.5776 0.48659916617
1.5776 0.487194758785
1.5776 0.4877903514
1.5784 0.488385944014
1.5784 0.488981536629
1.5784 0.489577129244
1.5796 0.490172721858
1.5806 0.490768314473
1.5811 0.491363907088
1.5814 0.491959499702
1.5814 0.492555092317
1.5834 0.493150684932
1.5889 0.493746277546
1.5889 0.494341870161
1.5919 0.494937462775
1.5919 0.49553305539
1.5919 0.496128648005
1.5921 0.496724240619
1.5925 0.497319833234
1.5925 0.497915425849
1.5934 0.498511018463
1.5934 0.499106611078
1.5934 0.499702203693
1.5949 0.500297796307
1.5949 0.500893388922
1.5949 0.501488981537
1.5964 0.502084574151
1.5964 0.502680166766
1.5964 0.503275759381
1.5978 0.503871351995
1.5978 0.50446694461
1.5992 0.505062537225
1.5992 0.505658129839
1.6004 0.506253722454
1.6004 0.506849315068
1.606 0.507444907683
1.606 0.508040500298
1.606 0.508636092912
1.6061 0.509231685527
1.607 0.509827278142
1.607 0.510422870756
1.607 0.511018463371
1.6071 0.511614055986
1.6071 0.5122096486
1.6071 0.512805241215
1.6093 0.51340083383
1.6109 0.513996426444
1.6116 0.514592019059
1.6145 0.515187611674
1.6145 0.515783204288
1.6146 0.516378796903
1.616 0.516974389518
1.618 0.517569982132
1.618 0.518165574747
1.618 0.518761167362
1.6228 0.519356759976
1.6239 0.519952352591
1.6239 0.520547945205
1.6239 0.52114353782
1.6252 0.521739130435
1.626 0.522334723049
1.626 0.522930315664
1.6263 0.523525908279
1.6263 0.524121500893
1.6263 0.524717093508
1.6281 0.525312686123
1.6281 0.525908278737
1.6281 0.526503871352
1.6299 0.527099463967
1.634 0.527695056581
1.6372 0.528290649196
1.6372 0.528886241811
1.6372 0.529481834425
1.6403 0.53007742704
1.6403 0.530673019655
1.6408 0.531268612269
1.6408 0.531864204884
1.6408 0.532459797499
1.6419 0.533055390113
1.6422 0.533650982728
1.6451 0.534246575342
1.6451 0.534842167957
1.6462 0.535437760572
1.652 0.536033353186
1.652 0.536628945801
1.6563 0.537224538416
1.6565 0.53782013103
1.6565 0.538415723645
1.6565 0.53901131626
1.6589 0.539606908874
1.6589 0.540202501489
1.6595 0.540798094104
1.6595 0.541393686718
1.6595 0.541989279333
1.6601 0.542584871948
1.6601 0.543180464562
1.6601 0.543776057177
1.6604 0.544371649792
1.6615 0.544967242406
1.6648 0.545562835021
1.6648 0.546158427636
1.6648 0.54675402025
1.6667 0.547349612865
1.6756 0.547945205479
1.6762 0.548540798094
1.6784 0.549136390709
1.6784 0.549731983323
1.6784 0.550327575938
1.6866 0.550923168553
1.6866 0.551518761167
1.6866 0.552114353782
1.6923 0.552709946397
1.6923 0.553305539011
1.6923 0.553901131626
1.6948 0.554496724241
1.6948 0.555092316855
1.6948 0.55568790947
1.6973 0.556283502085
1.6973 0.556879094699
1.6973 0.557474687314
1.7003 0.558070279929
1.7027 0.558665872543
1.7027 0.559261465158
1.7027 0.559857057772
1.7034 0.560452650387
1.7034 0.561048243002
1.7034 0.561643835616
1.7036 0.562239428231
1.7036 0.562835020846
1.7077 0.56343061346
1.7078 0.564026206075
1.7078 0.56462179869
1.7078 0.565217391304
1.7099 0.565812983919
1.7119 0.566408576534
1.7119 0.567004169148
1.7119 0.567599761763
1.7128 0.568195354378
1.7131 0.568790946992
1.7131 0.569386539607
1.7131 0.569982132222
1.7164 0.570577724836
1.7199 0.571173317451
1.7199 0.571768910066
1.7199 0.57236450268
1.7202 0.572960095295
1.7219 0.573555687909
1.7219 0.574151280524
1.7219 0.574746873139
1.7222 0.575342465753
1.7264 0.575938058368
1.7283 0.576533650983
1.7283 0.577129243597
1.7283 0.577724836212
1.7311 0.578320428827
1.7315 0.578916021441
1.7356 0.579511614056
1.7356 0.580107206671
1.7356 0.580702799285
1.7427 0.5812983919
1.7427 0.581893984515
1.7427 0.582489577129
1.7431 0.583085169744
1.7431 0.583680762359
1.7492 0.584276354973
1.7492 0.584871947588
1.7492 0.585467540203
1.7494 0.586063132817
1.7494 0.586658725432
1.7494 0.587254318046
1.7496 0.587849910661
1.7526 0.588445503276
1.7589 0.58904109589
1.7589 0.589636688505
1.7589 0.59023228112
1.7594 0.590827873734
1.7601 0.591423466349
1.7601 0.592019058964
1.7601 0.592614651578
1.7609 0.593210244193
1.7609 0.593805836808
1.7609 0.594401429422
1.7667 0.594997022037
1.7677 0.595592614652
1.7677 0.596188207266
1.7677 0.596783799881
1.773 0.597379392496
1.773 0.59797498511
1.773 0.598570577725
1.7812 0.599166170339
1.7813 0.599761762954
1.7813 0.600357355569
1.7813 0.600952948183
1.782 0.601548540798
1.782 0.602144133413
1.782 0.602739726027
1.7913 0.603335318642
1.7913 0.603930911257
1.7925 0.604526503871
1.7925 0.605122096486
1.7925 0.605717689101
1.793 0.606313281715
1.7934 0.60690887433
1.7934 0.607504466945
1.7934 0.608100059559
1.7939 0.608695652174
1.797 0.609291244789
1.797 0.609886837403
1.7982 0.610482430018
1.7982 0.611078022633
1.7991 0.611673615247
1.7991 0.612269207862
1.7991 0.612864800476
1.8011 0.613460393091
1.8011 0.614055985706
1.8011 0.61465157832
1.8018 0.615247170935
1.8018 0.61584276355
1.8057 0.616438356164
1.8057 0.617033948779
1.8057 0.617629541394
1.8072 0.618225134008
1.8095 0.618820726623
1.8095 0.619416319238
1.819 0.620011911852
1.8246 0.620607504467
1.8246 0.621203097082
1.8246 0.621798689696
1.8289 0.622394282311
1.8289 0.622989874926
1.8294 0.62358546754
1.8294 0.624181060155
1.8294 0.62477665277
1.833 0.625372245384
1.833 0.625967837999
1.8346 0.626563430613
1.8346 0.627159023228
1.8346 0.627754615843
1.8375 0.628350208457
1.8375 0.628945801072
1.8375 0.629541393687
1.8399 0.630136986301
1.8413 0.630732578916
1.8413 0.631328171531
1.8413 0.631923764145
1.8443 0.63251935676
1.8443 0.633114949375
1.8444 0.633710541989
1.8444 0.634306134604
1.8444 0.634901727219
1.8445 0.635497319833
1.8456 0.636092912448
1.8456 0.636688505063
1.8463 0.637284097677
1.8463 0.637879690292
1.8463 0.638475282906
1.8473 0.639070875521
1.8555 0.639666468136
1.8555 0.64026206075
1.8606 0.640857653365
1.8606 0.64145324598
1.8606 0.642048838594
1.8655 0.642644431209
1.8655 0.643240023824
1.8677 0.643835616438
1.8679 0.644431209053
1.8679 0.645026801668
1.8721 0.645622394282
1.8721 0.646217986897
1.8721 0.646813579512
1.8727 0.647409172126
1.8757 0.648004764741
1.8757 0.648600357356
1.8757 0.64919594997
1.8843 0.649791542585
1.8881 0.6503871352
1.8881 0.650982727814
1.8881 0.651578320429
1.8885 0.652173913043
1.8885 0.652769505658
1.8885 0.653365098273
1.8908 0.653960690887
1.8908 0.654556283502
1.8917 0.655151876117
1.8917 0.655747468731
1.8917 0.656343061346
1.8936 0.656938653961
1.8992 0.657534246575
1.902 0.65812983919
1.904 0.658725431805
1.904 0.659321024419
1.904 0.659916617034
1.9075 0.660512209649
1.9075 0.661107802263
1.9075 0.661703394878
1.9123 0.662298987493
1.9123 0.662894580107
1.9138 0.663490172722
1.9138 0.664085765337
1.9138 0.664681357951
1.9159 0.665276950566
1.9159 0.66587254318
1.9159 0.666468135795
1.9162 0.66706372841
1.9162 0.667659321024
1.9221 0.668254913639
1.9221 0.668850506254
1.9221 0.669446098868
1.9237 0.670041691483
1.9313 0.670637284098
1.9313 0.671232876712
1.9322 0.671828469327
1.9322 0.672424061942
1.9322 0.673019654556
1.9326 0.673615247171
1.9326 0.674210839786
1.9326 0.6748064324
1.9344 0.675402025015
1.9391 0.67599761763
1.9391 0.676593210244
1.9398 0.677188802859
1.9398 0.677784395474
1.9398 0.678379988088
1.9457 0.678975580703
1.9457 0.679571173317
1.9457 0.680166765932
1.9457 0.680762358547
1.9457 0.681357951161
1.9457 0.681953543776
1.9465 0.682549136391
1.9471 0.683144729005
1.9471 0.68374032162
1.9471 0.684335914235
1.9501 0.684931506849
1.9544 0.685527099464
1.9632 0.686122692079
1.9632 0.686718284693
1.9632 0.687313877308
1.9639 0.687909469923
1.9641 0.688505062537
1.9641 0.689100655152
1.9641 0.689696247767
1.973 0.690291840381
1.973 0.690887432996
1.9842 0.69148302561
1.9842 0.692078618225
1.9842 0.69267421084
1.988 0.693269803454
1.9958 0.693865396069
2.0094 0.694460988684
2.0094 0.695056581298
2.0163 0.695652173913
2.0186 0.696247766528
2.0186 0.696843359142
2.0186 0.697438951757
2.0213 0.698034544372
2.0213 0.698630136986
2.0213 0.699225729601
2.0277 0.699821322216
2.0333 0.70041691483
2.0333 0.701012507445
2.0333 0.70160810006
2.0334 0.702203692674
2.0334 0.702799285289
2.0376 0.703394877904
2.0376 0.703990470518
2.0376 0.704586063133
2.0379 0.705181655747
2.0379 0.705777248362
2.0379 0.706372840977
2.0417 0.706968433591
2.0437 0.707564026206
2.0437 0.708159618821
2.0468 0.708755211435
2.0468 0.70935080405
2.0468 0.709946396665
2.0515 0.710541989279
2.0515 0.711137581894
2.0515 0.711733174509
2.052 0.712328767123
2.0557 0.712924359738
2.0557 0.713519952353
2.0622 0.714115544967
2.0623 0.714711137582
2.0623 0.715306730197
2.0623 0.715902322811
2.0687 0.716497915426
2.0687 0.717093508041
2.0687 0.717689100655
2.0722 0.71828469327
2.0722 0.718880285884
2.0722 0.719475878499
2.0741 0.720071471114
2.0752 0.720667063728
2.0752 0.721262656343
2.0752 0.721858248958
2.0826 0.722453841572
2.085 0.723049434187
2.085 0.723645026802
2.085 0.724240619416
2.0856 0.724836212031
2.0856 0.725431804646
2.0856 0.72602739726
2.0959 0.726622989875
2.0959 0.72721858249
2.0959 0.727814175104
2.0967 0.728409767719
2.0967 0.729005360334
2.0999 0.729600952948
2.0999 0.730196545563
2.0999 0.730792138177
2.1051 0.731387730792
2.1051 0.731983323407
2.1051 0.732578916021
2.107 0.733174508636
2.1076 0.733770101251
2.1076 0.734365693865
2.1093 0.73496128648
2.1093 0.735556879095
2.1164 0.736152471709
2.1164 0.736748064324
2.1164 0.737343656939
2.1178 0.737939249553
2.1178 0.738534842168
2.1178 0.739130434783
2.1191 0.739726027397
2.1199 0.740321620012
2.1199 0.740917212627
2.1268 0.741512805241
2.1268 0.742108397856
2.1269 0.742703990471
2.1269 0.743299583085
2.1269 0.7438951757
2.1327 0.744490768314
2.1341 0.745086360929
2.1355 0.745681953544
2.1396 0.746277546158
2.1417 0.746873138773
2.1417 0.747468731388
2.1417 0.748064324002
2.1573 0.748659916617
2.1592 0.749255509232
2.1592 0.749851101846
2.1592 0.750446694461
2.1631 0.751042287076
2.1631 0.75163787969
2.1631 0.752233472305
2.1785 0.75282906492
2.1785 0.753424657534
2.1816 0.754020250149
2.1816 0.754615842764
2.1816 0.755211435378
2.203 0.755807027993
2.203 0.756402620608
2.203 0.756998213222
2.2033 0.757593805837
2.2033 0.758189398451
2.2033 0.758784991066
2.2052 0.759380583681
2.224 0.759976176295
2.2282 0.76057176891
2.2282 0.761167361525
2.2282 0.761762954139
2.2344 0.762358546754
2.2344 0.762954139369
2.2344 0.763549731983
2.2364 0.764145324598
2.2364 0.764740917213
2.2364 0.765336509827
2.2368 0.765932102442
2.2368 0.766527695057
2.2388 0.767123287671
2.2388 0.767718880286
2.2388 0.768314472901
2.2564 0.768910065515
2.2564 0.76950565813
2.2656 0.770101250744
2.2656 0.770696843359
2.2656 0.771292435974
2.2659 0.771888028588
2.2659 0.772483621203
2.2659 0.773079213818
2.2715 0.773674806432
2.2717 0.774270399047
2.2717 0.774865991662
2.2717 0.775461584276
2.2927 0.776057176891
2.2927 0.776652769506
2.3067 0.77724836212
2.3067 0.777843954735
2.3067 0.77843954735
2.3075 0.779035139964
2.3107 0.779630732579
2.3195 0.780226325194
2.3237 0.780821917808
2.3237 0.781417510423
2.3237 0.782013103038
2.3316 0.782608695652
2.3316 0.783204288267
2.3333 0.783799880881
2.3333 0.784395473496
2.3424 0.784991066111
2.3478 0.785586658725
2.3478 0.78618225134
2.3622 0.786777843955
2.3622 0.787373436569
2.3622 0.787969029184
2.3772 0.788564621799
2.3772 0.789160214413
2.3772 0.789755807028
2.3804 0.790351399643
2.3804 0.790946992257
2.3804 0.791542584872
2.3918 0.792138177487
2.3918 0.792733770101
2.3918 0.793329362716
2.3955 0.793924955331
2.3955 0.794520547945
2.4012 0.79511614056
2.4023 0.795711733175
2.4023 0.796307325789
2.4023 0.796902918404
2.4158 0.797498511018
2.4169 0.798094103633
2.4169 0.798689696248
2.4169 0.799285288862
2.4367 0.799880881477
2.4367 0.800476474092
2.4367 0.801072066706
2.4589 0.801667659321
2.4634 0.802263251936
2.4718 0.80285884455
2.4718 0.803454437165
2.4718 0.80405002978
2.5 0.804645622394
2.506 0.805241215009
2.506 0.805836807624
2.506 0.806432400238
2.5072 0.807027992853
2.5072 0.807623585468
2.5095 0.808219178082
2.5103 0.808814770697
2.5103 0.809410363312
2.5112 0.810005955926
2.521 0.810601548541
2.532 0.811197141155
2.5503 0.81179273377
2.5572 0.812388326385
2.5572 0.812983918999
2.5572 0.813579511614
2.5572 0.814175104229
2.5654 0.814770696843
2.5809 0.815366289458
2.5826 0.815961882073
2.5839 0.816557474687
2.5939 0.817153067302
2.5939 0.817748659917
2.6146 0.818344252531
2.6232 0.818939845146
2.6578 0.819535437761
2.6578 0.820131030375
2.6578 0.82072662299
2.6614 0.821322215605
2.6777 0.821917808219
2.6777 0.822513400834
2.7012 0.823108993448
2.7113 0.823704586063
2.7113 0.824300178678
2.7157 0.824895771292
2.7163 0.825491363907
2.7163 0.826086956522
2.7242 0.826682549136
2.7242 0.827278141751
2.7242 0.827873734366
2.7442 0.82846932698
2.7442 0.829064919595
2.7442 0.82966051221
2.784 0.830256104824
2.784 0.830851697439
2.8279 0.831447290054
2.838 0.832042882668
2.838 0.832638475283
2.8388 0.833234067898
2.8396 0.833829660512
2.8396 0.834425253127
2.8566 0.835020845742
2.8566 0.835616438356
2.8669 0.836212030971
2.8669 0.836807623585
2.8669 0.8374032162
2.8942 0.837998808815
2.8942 0.838594401429
2.8942 0.839189994044
2.8968 0.839785586659
2.8968 0.840381179273
2.925 0.840976771888
2.925 0.841572364503
2.9263 0.842167957117
2.9444 0.842763549732
2.9523 0.843359142347
2.9523 0.843954734961
3.0067 0.844550327576
3.0067 0.845145920191
3.0272 0.845741512805
3.0347 0.84633710542
3.0347 0.846932698035
3.044 0.847528290649
3.044 0.848123883264
3.044 0.848719475879
3.045 0.849315068493
3.0672 0.849910661108
3.0672 0.850506253722
3.0809 0.851101846337
3.0872 0.851697438952
3.0872 0.852293031566
3.0872 0.852888624181
3.0965 0.853484216796
3.0965 0.85407980941
3.0965 0.854675402025
3.1136 0.85527099464
3.1136 0.855866587254
3.1136 0.856462179869
3.1339 0.857057772484
3.1339 0.857653365098
3.1339 0.858248957713
3.1418 0.858844550328
3.1418 0.859440142942
3.15 0.860035735557
3.15 0.860631328172
3.15 0.861226920786
3.1562 0.861822513401
3.1562 0.862418106015
3.1562 0.86301369863
3.1757 0.863609291245
3.2023 0.864204883859
3.2023 0.864800476474
3.2023 0.865396069089
3.2128 0.865991661703
3.2128 0.866587254318
3.2128 0.867182846933
3.2222 0.867778439547
3.2222 0.868374032162
3.227 0.868969624777
3.227 0.869565217391
3.227 0.870160810006
3.25 0.870756402621
3.3034 0.871351995235
3.3034 0.87194758785
3.3034 0.872543180465
3.3034 0.873138773079
3.3458 0.873734365694
3.3458 0.874329958309
3.3458 0.874925550923
3.3838 0.875521143538
3.3838 0.876116736152
3.4294 0.876712328767
3.4294 0.877307921382
3.467 0.877903513996
3.563 0.878499106611
3.5812 0.879094699226
3.5812 0.87969029184
3.6161 0.880285884455
3.6161 0.88088147707
3.6685 0.881477069684
3.7168 0.882072662299
3.7168 0.882668254914
3.7765 0.883263847528
3.7843 0.883859440143
3.7843 0.884455032758
3.7889 0.885050625372
3.7889 0.885646217987
3.7889 0.886241810602
3.8214 0.886837403216
3.8214 0.887432995831
3.8214 0.888028588446
3.8309 0.88862418106
3.8309 0.889219773675
3.8309 0.889815366289
3.8407 0.890410958904
3.8407 0.891006551519
3.8407 0.891602144133
3.8833 0.892197736748
3.8994 0.892793329363
3.8994 0.893388921977
3.8994 0.893984514592
3.9069 0.894580107207
3.9726 0.895175699821
3.9726 0.895771292436
3.987 0.896366885051
4.0 0.896962477665
4.0 0.89755807028
4.0426 0.898153662895
4.1034 0.898749255509
4.1034 0.899344848124
4.1034 0.899940440739
4.2274 0.900536033353
4.2274 0.901131625968
4.2274 0.901727218582
4.3043 0.902322811197
4.3636 0.902918403812
4.3636 0.903513996426
4.3636 0.904109589041
4.4149 0.904705181656
4.4626 0.90530077427
4.5104 0.905896366885
4.5104 0.9064919595
4.5104 0.907087552114
4.5625 0.907683144729
4.5625 0.908278737344
4.5821 0.908874329958
4.6471 0.909469922573
4.6471 0.910065515188
4.9085 0.910661107802
4.9085 0.911256700417
4.9085 0.911852293032
4.9531 0.912447885646
5.0556 0.913043478261
5.0556 0.913639070876
5.1656 0.91423466349
5.2545 0.914830256105
5.2545 0.915425848719
5.6056 0.916021441334
5.6056 0.916617033949
5.6056 0.917212626563
5.6133 0.917808219178
5.8016 0.918403811793
5.8016 0.918999404407
5.8016 0.919594997022
5.8491 0.920190589637
5.8491 0.920786182251
5.8667 0.921381774866
5.8879 0.921977367481
5.8879 0.922572960095
5.8879 0.92316855271
5.8889 0.923764145325
5.8889 0.924359737939
6.4095 0.924955330554
6.6209 0.925550923169
6.7033 0.926146515783
6.7033 0.926742108398
6.7033 0.927337701013
6.7742 0.927933293627
6.8448 0.928528886242
6.8448 0.929124478856
6.8596 0.929720071471
6.8596 0.930315664086
6.8596 0.9309112567
6.8673 0.931506849315
6.8673 0.93210244193
6.8673 0.932698034544
7.0 0.933293627159
7.1702 0.933889219774
7.1702 0.934484812388
7.1702 0.935080405003
7.3768 0.935675997618
7.3768 0.936271590232
7.4167 0.936867182847
7.6905 0.937462775462
7.6905 0.938058368076
7.6905 0.938653960691
8.1087 0.939249553306
8.25 0.93984514592
8.7273 0.940440738535
8.7273 0.94103633115
8.7273 0.941631923764
8.9744 0.942227516379
8.9744 0.942823108993
8.9744 0.943418701608
9.3333 0.944014294223
9.3333 0.944609886837
9.3333 0.945205479452
9.4683 0.945801072067
9.4683 0.946396664681
9.8452 0.946992257296
9.9091 0.947587849911
10.056 0.948183442525
10.056 0.94877903514
10.056 0.949374627755
10.231 0.949970220369
10.231 0.950565812984
11.233 0.951161405599
11.233 0.951756998213
11.233 0.952352590828
12.5 0.952948183443
12.623 0.953543776057
13.341 0.954139368672
13.341 0.954734961286
13.478 0.955330553901
13.478 0.955926146516
13.478 0.95652173913
13.867 0.957117331745
13.867 0.95771292436
13.867 0.958308516974
14.0 0.958904109589
14.75 0.959499702204
14.75 0.960095294818
14.75 0.960690887433
15.296 0.961286480048
15.317 0.961882072662
15.317 0.962477665277
15.317 0.963073257892
15.667 0.963668850506
16.115 0.964264443121
16.115 0.964860035736
16.115 0.96545562835
16.444 0.966051220965
16.444 0.96664681358
16.444 0.967242406194
17.771 0.967837998809
17.867 0.968433591423
19.133 0.969029184038
19.133 0.969624776653
19.133 0.970220369267
21.481 0.970815961882
21.481 0.971411554497
21.481 0.972007147111
22.161 0.972602739726
22.558 0.973198332341
22.558 0.973793924955
22.586 0.97438951757
23.333 0.974985110185
23.333 0.975580702799
25.667 0.976176295414
29.188 0.976771888029
29.188 0.977367480643
29.188 0.977963073258
34.0 0.978558665873
37.25 0.979154258487
37.25 0.979749851102
37.25 0.980345443717
38.0 0.980941036331
38.0 0.981536628946
38.0 0.98213222156
43.077 0.982727814175
44.692 0.98332340679
44.692 0.983918999404
44.692 0.984514592019
53.833 0.985110184634
62.4 0.985705777248
62.4 0.986301369863
62.4 0.986896962478
66.5 0.987492555092
68.5 0.988088147707
68.5 0.988683740322
68.5 0.989279332936
69.0 0.989874925551
69.0 0.990470518166
80.5 0.99106611078
80.5 0.991661703395
80.5 0.99225729601
96.667 0.992852888624
96.667 0.993448481239
101.33 0.994044073853
101.33 0.994639666468
101.33 0.995235259083
115.0 0.995830851697
148.25 0.996426444312
157.0 0.997022036927
164.8 0.997617629541
164.8 0.998213222156
722.5 0.998808814771
722.5 0.999404407385
722.5 1.0


==> tikz/cdf_TTB_0_0_1.txt <==
1.1678 0.000602228244505
1.1678 0.00120445648901
1.1678 0.00180668473351
1.4448 0.00240891297802
1.4448 0.00301114122252
1.4668 0.00361336946703
1.5006 0.00421559771153
1.5006 0.00481782595604
1.5006 0.00542005420054
1.5832 0.00602228244505
1.6346 0.00662451068955
1.6414 0.00722673893406
1.6414 0.00782896717856
1.6414 0.00843119542307
1.873 0.00903342366757
1.873 0.00963565191207
1.9246 0.0102378801566
1.939 0.0108401084011
1.939 0.0114423366456
1.939 0.0120445648901
2.0295 0.0126467931346
2.0295 0.0132490213791
2.0295 0.0138512496236
2.0442 0.0144534778681
2.0902 0.0150557061126
2.1244 0.0156579343571
2.1244 0.0162601626016
2.2326 0.0168623908461
2.2354 0.0174646190906
2.2354 0.0180668473351
2.2354 0.0186690755796
2.3484 0.0192713038241
2.3484 0.0198735320687
2.3887 0.0204757603132
2.3887 0.0210779885577
2.3887 0.0216802168022
2.4007 0.0222824450467
2.4007 0.0228846732912
2.4007 0.0234869015357
2.4324 0.0240891297802
2.4324 0.0246913580247
2.4324 0.0252935862692
2.5454 0.0258958145137
2.5454 0.0264980427582
2.5589 0.0271002710027
2.5871 0.0277024992472
2.5871 0.0283047274917
2.5871 0.0289069557362
2.6167 0.0295091839807
2.6167 0.0301114122252
2.6584 0.0307136404697
2.7284 0.0313158687142
2.7284 0.0319180969587
2.7284 0.0325203252033
2.7858 0.0331225534478
2.8171 0.0337247816923
2.8171 0.0343270099368
2.861 0.0349292381813
2.861 0.0355314664258
2.861 0.0361336946703
2.9603 0.0367359229148
2.9653 0.0373381511593
3.0104 0.0379403794038
3.0371 0.0385426076483
3.0371 0.0391448358928
3.0371 0.0397470641373
3.0385 0.0403492923818
3.0385 0.0409515206263
3.0904 0.0415537488708
3.0904 0.0421559771153
3.0904 0.0427582053598
3.1254 0.0433604336043
3.1254 0.0439626618488
3.1254 0.0445648900933
3.1488 0.0451671183379
3.1488 0.0457693465824
3.1488 0.0463715748269
3.1535 0.0469738030714
3.158 0.0475760313159
3.1885 0.0481782595604
3.2021 0.0487804878049
3.2238 0.0493827160494
3.274 0.0499849442939
3.2841 0.0505871725384
3.2841 0.0511894007829
3.2841 0.0517916290274
3.3601 0.0523938572719
3.3601 0.0529960855164
3.3601 0.0535983137609
3.3613 0.0542005420054
3.3613 0.0548027702499
3.3624 0.0554049984944
3.3624 0.0560072267389
3.3624 0.0566094549834
3.3893 0.0572116832279
3.3893 0.0578139114724
3.3893 0.058416139717
3.3913 0.0590183679615
3.41 0.059620596206
3.4301 0.0602228244505
3.4319 0.060825052695
3.4319 0.0614272809395
3.4319 0.062029509184
3.5205 0.0626317374285
3.5205 0.063233965673
3.5205 0.0638361939175
3.532 0.064438422162
3.5662 0.0650406504065
3.5662 0.065642878651
3.5662 0.0662451068955
3.5751 0.06684733514
3.5751 0.0674495633845
3.5751 0.068051791629
3.5783 0.0686540198735
3.5968 0.069256248118
3.601 0.0698584763625
3.6028 0.070460704607
3.6028 0.0710629328516
3.6028 0.0716651610961
3.6062 0.0722673893406
3.6062 0.0728696175851
3.6301 0.0734718458296
3.6417 0.0740740740741
3.6651 0.0746763023186
3.6651 0.0752785305631
3.6717 0.0758807588076
3.6717 0.0764829870521
3.6717 0.0770852152966
3.6862 0.0776874435411
3.6862 0.0782896717856
3.6862 0.0788919000301
3.7017 0.0794941282746
3.7017 0.0800963565191
3.7017 0.0806985847636
3.7128 0.0813008130081
3.7556 0.0819030412526
3.7556 0.0825052694971
3.7556 0.0831074977416
3.756 0.0837097259861
3.7599 0.0843119542307
3.7599 0.0849141824752
3.7599 0.0855164107197
3.7732 0.0861186389642
3.7732 0.0867208672087
3.7732 0.0873230954532
3.7765 0.0879253236977
3.7765 0.0885275519422
3.7765 0.0891297801867
3.778 0.0897320084312
3.778 0.0903342366757
3.8124 0.0909364649202
3.8124 0.0915386931647
3.8124 0.0921409214092
3.815 0.0927431496537
3.815 0.0933453778982
3.815 0.0939476061427
3.8317 0.0945498343872
3.8317 0.0951520626317
3.8317 0.0957542908762
3.8331 0.0963565191207
3.8401 0.0969587473653
3.8401 0.0975609756098
3.8401 0.0981632038543
3.8491 0.0987654320988
3.8554 0.0993676603433
3.8599 0.0999698885878
3.8747 0.100572116832
3.8889 0.101174345077
3.8889 0.101776573321
3.8889 0.102378801566
3.9054 0.10298102981
3.9054 0.103583258055
3.9054 0.104185486299
3.9298 0.104787714544
3.9298 0.105389942788
4.0133 0.105992171033
4.0133 0.106594399277
4.0133 0.107196627522
4.0307 0.107798855766
4.0307 0.108401084011
4.0387 0.109003312255
4.0387 0.1096055405
4.0387 0.110207768744
4.0796 0.110809996989
4.0796 0.111412225233
4.0832 0.112014453478
4.0832 0.112616681722
4.0832 0.113218909967
4.0841 0.113821138211
4.0923 0.114423366456
4.1034 0.1150255947
4.1128 0.115627822945
4.1135 0.116230051189
4.1135 0.116832279434
4.1135 0.117434507678
4.1193 0.118036735923
4.1207 0.118638964167
4.1316 0.119241192412
4.1316 0.119843420656
4.1662 0.120445648901
4.1662 0.121047877145
4.1662 0.12165010539
4.1696 0.122252333634
4.1768 0.122854561879
4.1768 0.123456790123
4.1768 0.124059018368
4.1813 0.124661246612
4.1878 0.125263474857
4.1905 0.125865703101
4.1986 0.126467931346
4.205 0.12707015959
4.205 0.127672387835
4.2515 0.128274616079
4.2574 0.128876844324
4.2574 0.129479072569
4.2574 0.130081300813
4.2575 0.130683529058
4.2771 0.131285757302
4.2771 0.131887985547
4.2886 0.132490213791
4.3369 0.133092442036
4.3369 0.13369467028
4.3393 0.134296898525
4.3393 0.134899126769
4.344 0.135501355014
4.347 0.136103583258
4.3771 0.136705811503
4.3876 0.137308039747
4.3876 0.137910267992
4.3977 0.138512496236
4.4022 0.139114724481
4.4022 0.139716952725
4.4022 0.14031918097
4.4047 0.140921409214
4.4047 0.141523637459
4.4047 0.142125865703
4.4079 0.142728093948
4.4079 0.143330322192
4.4079 0.143932550437
4.4236 0.144534778681
4.4376 0.145137006926
4.4376 0.14573923517
4.4454 0.146341463415
4.4454 0.146943691659
4.4454 0.147545919904
4.4475 0.148148148148
4.4475 0.148750376393
4.4475 0.149352604637
4.4655 0.149954832882
4.4655 0.150557061126
4.478 0.151159289371
4.4959 0.151761517615
4.4959 0.15236374586
4.4959 0.152965974104
4.4994 0.153568202349
4.4994 0.154170430593
4.4994 0.154772658838
4.5065 0.155374887082
4.5065 0.155977115327
4.5065 0.156579343571
4.509 0.157181571816
4.516 0.15778380006
4.5185 0.158386028305
4.523 0.158988256549
4.523 0.159590484794
4.523 0.160192713038
4.5294 0.160794941283
4.5294 0.161397169527
4.5507 0.161999397772
4.5507 0.162601626016
4.5507 0.163203854261
4.5632 0.163806082505
4.5689 0.16440831075
4.5689 0.165010538994
4.5689 0.165612767239
4.5691 0.166214995483
4.5691 0.166817223728
4.5691 0.167419451972
4.5831 0.168021680217
4.5951 0.168623908461
4.5951 0.169226136706
4.5975 0.16982836495
4.6168 0.170430593195
4.6168 0.171032821439
4.6168 0.171635049684
4.6171 0.172237277928
4.6204 0.172839506173
4.6204 0.173441734417
4.6354 0.174043962662
4.6427 0.174646190906
4.6451 0.175248419151
4.6451 0.175850647395
4.6451 0.17645287564
4.6462 0.177055103884
4.6482 0.177657332129
4.6482 0.178259560373
4.654 0.178861788618
4.654 0.179464016862
4.6565 0.180066245107
4.6565 0.180668473351
4.6565 0.181270701596
4.6602 0.18187292984
4.6625 0.182475158085
4.6625 0.183077386329
4.6625 0.183679614574
4.6761 0.184281842818
4.6761 0.184884071063
4.6761 0.185486299307
4.6885 0.186088527552
4.6952 0.186690755796
4.6954 0.187292984041
4.7014 0.187895212285
4.7183 0.18849744053
4.7183 0.189099668774
4.7183 0.189701897019
4.726 0.190304125263
4.726 0.190906353508
4.7295 0.191508581752
4.7295 0.192110809997
4.7295 0.192713038241
4.7537 0.193315266486
4.7537 0.193917494731
4.7689 0.194519722975
4.7689 0.19512195122
4.7722 0.195724179464
4.7722 0.196326407709
4.7722 0.196928635953
4.7747 0.197530864198
4.7747 0.198133092442
4.7747 0.198735320687
4.7768 0.199337548931
4.7785 0.199939777176
4.7785 0.20054200542
4.7785 0.201144233665
4.785 0.201746461909
4.7965 0.202348690154
4.7965 0.202950918398
4.7965 0.203553146643
4.8015 0.204155374887
4.8015 0.204757603132
4.8015 0.205359831376
4.8038 0.205962059621
4.8074 0.206564287865
4.8074 0.20716651611
4.8074 0.207768744354
4.8141 0.208370972599
4.8141 0.208973200843
4.8141 0.209575429088
4.8451 0.210177657332
4.8451 0.210779885577
4.8451 0.211382113821
4.8627 0.211984342066
4.8627 0.21258657031
4.8627 0.213188798555
4.8629 0.213791026799
4.868 0.214393255044
4.8698 0.214995483288
4.8698 0.215597711533
4.8698 0.216199939777
4.872 0.216802168022
4.872 0.217404396266
4.872 0.218006624511
4.8967 0.218608852755
4.9014 0.219211081
4.9014 0.219813309244
4.9014 0.220415537489
4.9236 0.221017765733
4.9236 0.221619993978
4.9236 0.222222222222
4.927 0.222824450467
4.927 0.223426678711
4.927 0.224028906956
4.938 0.2246311352
4.9632 0.225233363445
4.9632 0.225835591689
4.9632 0.226437819934
4.965 0.227040048178
4.9786 0.227642276423
4.9786 0.228244504667
4.9788 0.228846732912
4.984 0.229448961156
4.984 0.230051189401
4.984 0.230653417645
4.99 0.23125564589
4.99 0.231857874134
4.99 0.232460102379
4.9944 0.233062330623
4.9944 0.233664558868
4.9944 0.234266787112
4.9945 0.234869015357
4.9945 0.235471243601
4.9965 0.236073471846
4.9965 0.23667570009
4.9965 0.237277928335
4.9972 0.237880156579
5.0169 0.238482384824
5.0195 0.239084613068
5.0242 0.239686841313
5.0242 0.240289069557
5.0242 0.240891297802
5.0261 0.241493526046
5.0261 0.242095754291
5.0348 0.242697982535
5.0348 0.24330021078
5.0348 0.243902439024
5.0386 0.244504667269
5.0401 0.245106895513
5.0401 0.245709123758
5.041 0.246311352002
5.0417 0.246913580247
5.051 0.247515808491
5.0517 0.248118036736
5.0517 0.24872026498
5.0597 0.249322493225
5.0597 0.249924721469
5.0614 0.250526949714
5.0692 0.251129177958
5.0719 0.251731406203
5.0761 0.252333634447
5.0761 0.252935862692
5.0761 0.253538090936
5.0771 0.254140319181
5.0771 0.254742547425
5.0771 0.25534477567
5.0821 0.255947003914
5.0821 0.256549232159
5.0821 0.257151460403
5.0823 0.257753688648
5.0827 0.258355916893
5.0841 0.258958145137
5.0914 0.259560373382
5.0914 0.260162601626
5.1064 0.260764829871
5.1064 0.261367058115
5.1064 0.26196928636
5.1108 0.262571514604
5.1108 0.263173742849
5.1108 0.263775971093
5.1185 0.264378199338
5.1185 0.264980427582
5.1217 0.265582655827
5.1217 0.266184884071
5.1217 0.266787112316
5.1224 0.26738934056
5.1315 0.267991568805
5.1315 0.268593797049
5.1315 0.269196025294
5.135 0.269798253538
5.1439 0.270400481783
5.1481 0.271002710027
5.1481 0.271604938272
5.1481 0.272207166516
5.1496 0.272809394761
5.1496 0.273411623005
5.1496 0.27401385125
5.1516 0.274616079494
5.1629 0.275218307739
5.1629 0.275820535983
5.1629 0.276422764228
5.1643 0.277024992472
5.1643 0.277627220717
5.1643 0.278229448961
5.1757 0.278831677206
5.1757 0.27943390545
5.1757 0.280036133695
5.1758 0.280638361939
5.1758 0.281240590184
5.1806 0.281842818428
5.1807 0.282445046673
5.1826 0.283047274917
5.1826 0.283649503162
5.1826 0.284251731406
5.1909 0.284853959651
5.1909 0.285456187895
5.1995 0.28605841614
5.1995 0.286660644384
5.1995 0.287262872629
5.2035 0.287865100873
5.2035 0.288467329118
5.2127 0.289069557362
5.2127 0.289671785607
5.2127 0.290274013851
5.2314 0.290876242096
5.2337 0.29147847034
5.2337 0.292080698585
5.2422 0.292682926829
5.2422 0.293285155074
5.2449 0.293887383318
5.2462 0.294489611563
5.2462 0.295091839807
5.2462 0.295694068052
5.2502 0.296296296296
5.2502 0.296898524541
5.2502 0.297500752785
5.2502 0.29810298103
5.2507 0.298705209274
5.2507 0.299307437519
5.2507 0.299909665763
5.2556 0.300511894008
5.2556 0.301114122252
5.2622 0.301716350497
5.2625 0.302318578741
5.2625 0.302920806986
5.2671 0.30352303523
5.2836 0.304125263475
5.2836 0.304727491719
5.2836 0.305329719964
5.2866 0.305931948208
5.2866 0.306534176453
5.2866 0.307136404697
5.2868 0.307738632942
5.2885 0.308340861186
5.2885 0.308943089431
5.2885 0.309545317675
5.29 0.31014754592
5.29 0.310749774164
5.3044 0.311352002409
5.3178 0.311954230653
5.3178 0.312556458898
5.3178 0.313158687142
5.32 0.313760915387
5.3238 0.314363143631
5.3238 0.314965371876
5.3238 0.31556760012
5.3296 0.316169828365
5.3399 0.316772056609
5.3399 0.317374284854
5.3399 0.317976513098
5.3467 0.318578741343
5.3467 0.319180969587
5.3553 0.319783197832
5.3553 0.320385426076
5.3553 0.320987654321
5.3675 0.321589882565
5.3684 0.32219211081
5.3803 0.322794339055
5.3847 0.323396567299
5.3847 0.323998795544
5.3847 0.324601023788
5.3872 0.325203252033
5.3901 0.325805480277
5.3901 0.326407708522
5.3901 0.327009936766
5.4022 0.327612165011
5.4022 0.328214393255
5.4022 0.3288166215
5.4092 0.329418849744
5.4092 0.330021077989
5.4092 0.330623306233
5.4092 0.331225534478
5.4222 0.331827762722
5.4222 0.332429990967
5.4275 0.333032219211
5.4275 0.333634447456
5.4275 0.3342366757
5.4309 0.334838903945
5.4484 0.335441132189
5.4484 0.336043360434
5.4484 0.336645588678
5.4485 0.337247816923
5.4485 0.337850045167
5.4485 0.338452273412
5.4651 0.339054501656
5.4701 0.339656729901
5.4701 0.340258958145
5.4701 0.34086118639
5.4764 0.341463414634
5.4786 0.342065642879
5.4786 0.342667871123
5.4786 0.343270099368
5.4824 0.343872327612
5.4824 0.344474555857
5.4824 0.345076784101
5.489 0.345679012346
5.489 0.34628124059
5.489 0.346883468835
5.4926 0.347485697079
5.4926 0.348087925324
5.4926 0.348690153568
5.5021 0.349292381813
5.5091 0.349894610057
5.5091 0.350496838302
5.5091 0.351099066546
5.5091 0.351701294791
5.5091 0.352303523035
5.5279 0.35290575128
5.5383 0.353507979524
5.5383 0.354110207769
5.5383 0.354712436013
5.5388 0.355314664258
5.5388 0.355916892502
5.5388 0.356519120747
5.541 0.357121348991
5.541 0.357723577236
5.541 0.35832580548
5.5423 0.358928033725
5.547 0.359530261969
5.547 0.360132490214
5.5474 0.360734718458
5.5474 0.361336946703
5.5474 0.361939174947
5.5514 0.362541403192
5.5514 0.363143631436
5.5514 0.363745859681
5.5527 0.364348087925
5.5527 0.36495031617
5.5584 0.365552544414
5.5594 0.366154772659
5.5594 0.366757000903
5.5594 0.367359229148
5.5677 0.367961457392
5.5677 0.368563685637
5.5683 0.369165913881
5.5683 0.369768142126
5.5683 0.37037037037
5.5758 0.370972598615
5.5758 0.371574826859
5.5758 0.372177055104
5.5774 0.372779283348
5.5774 0.373381511593
5.5774 0.373983739837
5.5958 0.374585968082
5.5958 0.375188196326
5.5958 0.375790424571
5.6052 0.376392652815
5.6137 0.37699488106
5.6137 0.377597109304
5.6183 0.378199337549
5.6183 0.378801565793
5.6183 0.379403794038
5.6213 0.380006022282
5.6213 0.380608250527
5.6213 0.381210478771
5.625 0.381812707016
5.6258 0.38241493526
5.6369 0.383017163505
5.6443 0.383619391749
5.6516 0.384221619994
5.6516 0.384823848238
5.6516 0.385426076483
5.6525 0.386028304727
5.6525 0.386630532972
5.6525 0.387232761217
5.655 0.387834989461
5.655 0.388437217706
5.6559 0.38903944595
5.6559 0.389641674195
5.6559 0.390243902439
5.6816 0.390846130684
5.7066 0.391448358928
5.7066 0.392050587173
5.7066 0.392652815417
5.7139 0.393255043662
5.7139 0.393857271906
5.7139 0.394459500151
5.7172 0.395061728395
5.7204 0.39566395664
5.7204 0.396266184884
5.7225 0.396868413129
5.7412 0.397470641373
5.7538 0.398072869618
5.7542 0.398675097862
5.7542 0.399277326107
5.7792 0.399879554351
5.7792 0.400481782596
5.7792 0.40108401084
5.7805 0.401686239085
5.7805 0.402288467329
5.7805 0.402890695574
5.7818 0.403492923818
5.783 0.404095152063
5.783 0.404697380307
5.783 0.405299608552
5.7866 0.405901836796
5.7906 0.406504065041
5.7936 0.407106293285
5.7936 0.40770852153
5.7939 0.408310749774
5.7939 0.408912978019
5.7939 0.409515206263
5.8032 0.410117434508
5.8032 0.410719662752
5.8083 0.411321890997
5.842 0.411924119241
5.842 0.412526347486
5.842 0.41312857573
5.8432 0.413730803975
5.8432 0.414333032219
5.8637 0.414935260464
5.8637 0.415537488708
5.8637 0.416139716953
5.8772 0.416741945197
5.8772 0.417344173442
5.8772 0.417946401686
5.8869 0.418548629931
5.891 0.419150858175
5.891 0.41975308642
5.891 0.420355314664
5.8944 0.420957542909
5.9041 0.421559771153
5.9077 0.422161999398
5.9077 0.422764227642
5.9077 0.423366455887
5.9084 0.423968684131
5.9084 0.424570912376
5.9084 0.42517314062
5.9101 0.425775368865
5.9101 0.426377597109
5.9101 0.426979825354
5.9102 0.427582053598
5.9133 0.428184281843
5.9303 0.428786510087
5.9456 0.429388738332
5.9456 0.429990966576
5.9663 0.430593194821
5.968 0.431195423065
5.968 0.43179765131
5.968 0.432399879554
5.9684 0.433002107799
5.9684 0.433604336043
5.9825 0.434206564288
5.9825 0.434808792532
6.0093 0.435411020777
6.0093 0.436013249021
6.0093 0.436615477266
6.0123 0.43721770551
6.018 0.437819933755
6.018 0.438422161999
6.018 0.439024390244
6.0188 0.439626618488
6.0314 0.440228846733
6.0403 0.440831074977
6.0403 0.441433303222
6.0408 0.442035531466
6.0408 0.442637759711
6.0408 0.443239987955
6.077 0.4438422162
6.077 0.444444444444
6.077 0.445046672689
6.0969 0.445648900933
6.0969 0.446251129178
6.1016 0.446853357422
6.1016 0.447455585667
6.1017 0.448057813911
6.117 0.448660042156
6.117 0.4492622704
6.117 0.449864498645
6.1208 0.450466726889
6.1271 0.451068955134
6.1271 0.451671183379
6.1271 0.452273411623
6.1436 0.452875639868
6.1436 0.453477868112
6.1436 0.454080096357
6.1507 0.454682324601
6.1529 0.455284552846
6.1572 0.45588678109
6.1572 0.456489009335
6.1572 0.457091237579
6.1777 0.457693465824
6.1777 0.458295694068
6.1783 0.458897922313
6.1783 0.459500150557
6.1783 0.460102378802
6.1841 0.460704607046
6.1894 0.461306835291
6.1894 0.461909063535
6.1894 0.46251129178
6.2 0.463113520024
6.2 0.463715748269
6.2 0.464317976513
6.2025 0.464920204758
6.2068 0.465522433002
6.2068 0.466124661247
6.2156 0.466726889491
6.2527 0.467329117736
6.2527 0.46793134598
6.2575 0.468533574225
6.2575 0.469135802469
6.2575 0.469738030714
6.264 0.470340258958
6.264 0.470942487203
6.264 0.471544715447
6.2729 0.472146943692
6.2729 0.472749171936
6.2729 0.473351400181
6.2792 0.473953628425
6.2792 0.47455585667
6.2792 0.475158084914
6.2863 0.475760313159
6.2863 0.476362541403
6.2863 0.476964769648
6.2932 0.477566997892
6.3052 0.478169226137
6.3084 0.478771454381
6.3124 0.479373682626
6.3365 0.47997591087
6.3374 0.480578139115
6.3384 0.481180367359
6.3384 0.481782595604
6.3384 0.482384823848
6.3602 0.482987052093
6.3602 0.483589280337
6.3914 0.484191508582
6.3914 0.484793736826
6.4319 0.485395965071
6.4383 0.485998193315
6.4383 0.48660042156
6.4383 0.487202649804
6.4489 0.487804878049
6.4489 0.488407106293
6.4489 0.489009334538
6.4502 0.489611562782
6.4502 0.490213791027
6.4502 0.490816019271
6.4592 0.491418247516
6.4619 0.49202047576
6.4979 0.492622704005
6.4979 0.493224932249
6.502 0.493827160494
6.5318 0.494429388738
6.5318 0.495031616983
6.5318 0.495633845227
6.5337 0.496236073472
6.5337 0.496838301716
6.5361 0.497440529961
6.5361 0.498042758205
6.5361 0.49864498645
6.5371 0.499247214694
6.5371 0.499849442939
6.5371 0.500451671183
6.5414 0.501053899428
6.5414 0.501656127672
6.5414 0.502258355917
6.5483 0.502860584161
6.5635 0.503462812406
6.5635 0.50406504065
6.5814 0.504667268895
6.5814 0.505269497139
6.5814 0.505871725384
6.6004 0.506473953628
6.6104 0.507076181873
6.6104 0.507678410117
6.6104 0.508280638362
6.6143 0.508882866606
6.6143 0.509485094851
6.6143 0.510087323095
6.6346 0.51068955134
6.6346 0.511291779584
6.6346 0.511894007829
6.6618 0.512496236073
6.6637 0.513098464318
6.6751 0.513700692562
6.6777 0.514302920807
6.6785 0.514905149051
6.6785 0.515507377296
6.6954 0.516109605541
6.6954 0.516711833785
6.6954 0.51731406203
6.6979 0.517916290274
6.6979 0.518518518519
6.7218 0.519120746763
6.7218 0.519722975008
6.7218 0.520325203252
6.7246 0.520927431497
6.7246 0.521529659741
6.7246 0.522131887986
6.7397 0.52273411623
6.7397 0.523336344475
6.7397 0.523938572719
6.7765 0.524540800964
6.7765 0.525143029208
6.7784 0.525745257453
6.7784 0.526347485697
6.7784 0.526949713942
6.8028 0.527551942186
6.8028 0.528154170431
6.8028 0.528756398675
6.8075 0.52935862692
6.8075 0.529960855164
6.8094 0.530563083409
6.8145 0.531165311653
6.8179 0.531767539898
6.8179 0.532369768142
6.8179 0.532971996387
6.8245 0.533574224631
6.8265 0.534176452876
6.8265 0.53477868112
6.8265 0.535380909365
6.8325 0.535983137609
6.8325 0.536585365854
6.8389 0.537187594098
6.8389 0.537789822343
6.8389 0.538392050587
6.8588 0.538994278832
6.8697 0.539596507076
6.8697 0.540198735321
6.8697 0.540800963565
6.8805 0.54140319181
6.8896 0.542005420054
6.8925 0.542607648299
6.9065 0.543209876543
6.9126 0.543812104788
6.9126 0.544414333032
6.9207 0.545016561277
6.9207 0.545618789521
6.9207 0.546221017766
6.9224 0.54682324601
6.9224 0.547425474255
6.9224 0.548027702499
6.926 0.548629930744
6.926 0.549232158988
6.926 0.549834387233
6.9286 0.550436615477
6.9286 0.551038843722
6.9286 0.551641071966
6.9508 0.552243300211
6.9508 0.552845528455
6.9563 0.5534477567
6.9572 0.554049984944
6.9572 0.554652213189
6.9706 0.555254441433
6.9706 0.555856669678
6.9706 0.556458897922
6.9739 0.557061126167
6.9739 0.557663354411
6.9739 0.558265582656
6.9858 0.5588678109
6.9911 0.559470039145
7.0033 0.560072267389
7.0047 0.560674495634
7.0047 0.561276723878
7.0141 0.561878952123
7.0164 0.562481180367
7.0164 0.563083408612
7.02 0.563685636856
7.02 0.564287865101
7.02 0.564890093345
7.0317 0.56549232159
7.0339 0.566094549834
7.0416 0.566696778079
7.0571 0.567299006323
7.0571 0.567901234568
7.0571 0.568503462812
7.0656 0.569105691057
7.0656 0.569707919301
7.0715 0.570310147546
7.0715 0.57091237579
7.1032 0.571514604035
7.1032 0.572116832279
7.1032 0.572719060524
7.1032 0.573321288768
7.1032 0.573923517013
7.1142 0.574525745257
7.1261 0.575127973502
7.1336 0.575730201746
7.1336 0.576332429991
7.1336 0.576934658235
7.1408 0.57753688648
7.1416 0.578139114724
7.1416 0.578741342969
7.1416 0.579343571213
7.1468 0.579945799458
7.1468 0.580548027702
7.1506 0.581150255947
7.1506 0.581752484192
7.1506 0.582354712436
7.1831 0.582956940681
7.1831 0.583559168925
7.1831 0.58416139717
7.194 0.584763625414
7.194 0.585365853659
7.194 0.585968081903
7.1994 0.586570310148
7.1994 0.587172538392
7.2095 0.587774766637
7.2165 0.588376994881
7.2203 0.588979223126
7.2203 0.58958145137
7.2253 0.590183679615
7.2312 0.590785907859
7.2734 0.591388136104
7.2765 0.591990364348
7.2765 0.592592592593
7.2765 0.593194820837
7.2803 0.593797049082
7.3024 0.594399277326
7.3024 0.595001505571
7.306 0.595603733815
7.3062 0.59620596206
7.3118 0.596808190304
7.3118 0.597410418549
7.3118 0.598012646793
7.3258 0.598614875038
7.3258 0.599217103282
7.3442 0.599819331527
7.3454 0.600421559771
7.3454 0.601023788016
7.3454 0.60162601626
7.3506 0.602228244505
7.3506 0.602830472749
7.3506 0.603432700994
7.3736 0.604034929238
7.3736 0.604637157483
7.3736 0.605239385727
7.3782 0.605841613972
7.3896 0.606443842216
7.3971 0.607046070461
7.417 0.607648298705
7.4213 0.60825052695
7.4213 0.608852755194
7.4649 0.609454983439
7.4649 0.610057211683
7.4761 0.610659439928
7.4761 0.611261668172
7.4835 0.611863896417
7.4835 0.612466124661
7.4835 0.613068352906
7.4914 0.61367058115
7.4914 0.614272809395
7.492 0.614875037639
7.4949 0.615477265884
7.4949 0.616079494128
7.4973 0.616681722373
7.4973 0.617283950617
7.4973 0.617886178862
7.5034 0.618488407106
7.5034 0.619090635351
7.5034 0.619692863595
7.5352 0.62029509184
7.5352 0.620897320084
7.5352 0.621499548329
7.5439 0.622101776573
7.5569 0.622704004818
7.5627 0.623306233062
7.5829 0.623908461307
7.5953 0.624510689551
7.5953 0.625112917796
7.5953 0.62571514604
7.599 0.626317374285
7.6465 0.626919602529
7.6465 0.627521830774
7.6609 0.628124059018
7.687 0.628726287263
7.7002 0.629328515507
7.7002 0.629930743752
7.7002 0.630532971996
7.7282 0.631135200241
7.7282 0.631737428485
7.7282 0.63233965673
7.7919 0.632941884974
7.817 0.633544113219
7.817 0.634146341463
7.8481 0.634748569708
7.8566 0.635350797952
7.8566 0.635953026197
7.8566 0.636555254441
7.8595 0.637157482686
7.8595 0.63775971093
7.8595 0.638361939175
7.8638 0.638964167419
7.8638 0.639566395664
7.8687 0.640168623908
7.8689 0.640770852153
7.8689 0.641373080397
7.898 0.641975308642
7.898 0.642577536886
7.898 0.643179765131
7.9005 0.643781993375
7.9051 0.64438422162
7.934 0.644986449864
7.9382 0.645588678109
7.9494 0.646190906354
7.9494 0.646793134598
7.9534 0.647395362843
7.9615 0.647997591087
7.9615 0.648599819332
7.9615 0.649202047576
7.9801 0.649804275821
7.9801 0.650406504065
7.9801 0.65100873231
7.9842 0.651610960554
7.9842 0.652213188799
7.9884 0.652815417043
7.9884 0.653417645288
7.9884 0.654019873532
7.9903 0.654622101777
8.0068 0.655224330021
8.0111 0.655826558266
8.0111 0.65642878651
8.0111 0.657031014755
8.0434 0.657633242999
8.0539 0.658235471244
8.0539 0.658837699488
8.0539 0.659439927733
8.0896 0.660042155977
8.0896 0.660644384222
8.0896 0.661246612466
8.101 0.661848840711
8.101 0.662451068955
8.101 0.6630532972
8.1159 0.663655525444
8.1159 0.664257753689
8.1512 0.664859981933
8.1512 0.665462210178
8.1512 0.666064438422
8.1614 0.666666666667
8.1614 0.667268894911
8.2026 0.667871123156
8.2026 0.6684733514
8.2026 0.669075579645
8.2095 0.669677807889
8.2095 0.670280036134
8.2095 0.670882264378
8.2693 0.671484492623
8.2693 0.672086720867
8.2693 0.672688949112
8.2753 0.673291177356
8.2986 0.673893405601
8.3248 0.674495633845
8.3248 0.67509786209
8.3248 0.675700090334
8.3556 0.676302318579
8.3957 0.676904546823
8.3957 0.677506775068
8.3957 0.678109003312
8.4007 0.678711231557
8.4007 0.679313459801
8.4007 0.679915688046
8.4116 0.68051791629
8.4218 0.681120144535
8.4218 0.681722372779
8.4218 0.682324601024
8.4425 0.682926829268
8.4878 0.683529057513
8.4925 0.684131285757
8.4941 0.684733514002
8.4941 0.685335742246
8.4941 0.685937970491
8.5291 0.686540198735
8.5291 0.68714242698
8.5373 0.687744655224
8.5373 0.688346883469
8.5373 0.688949111713
8.5753 0.689551339958
8.595 0.690153568202
8.632 0.690755796447
8.632 0.691358024691
8.632 0.691960252936
8.6346 0.69256248118
8.6379 0.693164709425
8.6379 0.693766937669
8.6379 0.694369165914
8.6902 0.694971394158
8.6902 0.695573622403
8.6902 0.696175850647
8.6968 0.696778078892
8.6992 0.697380307136
8.7222 0.697982535381
8.735 0.698584763625
8.7603 0.69918699187
8.7603 0.699789220114
8.7689 0.700391448359
8.7689 0.700993676603
8.7689 0.701595904848
8.8798 0.702198133092
8.9196 0.702800361337
8.9196 0.703402589581
8.9462 0.704004817826
8.9462 0.70460704607
8.9462 0.705209274315
8.9683 0.705811502559
8.9683 0.706413730804
8.9912 0.707015959048
8.9949 0.707618187293
8.9949 0.708220415537
9.0132 0.708822643782
9.0166 0.709424872026
9.0166 0.710027100271
9.0166 0.710629328515
9.0329 0.71123155676
9.0661 0.711833785005
9.0841 0.712436013249
9.0841 0.713038241494
9.0841 0.713640469738
9.0954 0.714242697983
9.0983 0.714844926227
9.1126 0.715447154472
9.1126 0.716049382716
9.1241 0.716651610961
9.2003 0.717253839205
9.2003 0.71785606745
9.2043 0.718458295694
9.2785 0.719060523939
9.2785 0.719662752183
9.297 0.720264980428
9.3415 0.720867208672
9.3415 0.721469436917
9.3463 0.722071665161
9.3966 0.722673893406
9.4487 0.72327612165
9.4557 0.723878349895
9.4557 0.724480578139
9.4562 0.725082806384
9.4562 0.725685034628
9.4562 0.726287262873
9.4576 0.726889491117
9.4576 0.727491719362
9.4695 0.728093947606
9.4695 0.728696175851
9.5419 0.729298404095
9.5419 0.72990063234
9.5423 0.730502860584
9.5652 0.731105088829
9.5652 0.731707317073
9.5873 0.732309545318
9.5873 0.732911773562
9.5873 0.733514001807
9.6036 0.734116230051
9.607 0.734718458296
9.607 0.73532068654
9.607 0.735922914785
9.6219 0.736525143029
9.6219 0.737127371274
9.6224 0.737729599518
9.6224 0.738331827763
9.6224 0.738934056007
9.6642 0.739536284252
9.6642 0.740138512496
9.6642 0.740740740741
9.7007 0.741342968985
9.7305 0.74194519723
9.735 0.742547425474
9.735 0.743149653719
9.735 0.743751881963
9.7783 0.744354110208
9.7783 0.744956338452
9.7783 0.745558566697
9.812 0.746160794941
9.812 0.746763023186
9.812 0.74736525143
9.8167 0.747967479675
9.8167 0.748569707919
9.8167 0.749171936164
9.829 0.749774164408
9.829 0.750376392653
9.829 0.750978620897
9.8316 0.751580849142
9.8316 0.752183077386
9.8517 0.752785305631
9.8758 0.753387533875
9.8851 0.75398976212
9.9271 0.754591990364
9.9271 0.755194218609
9.9947 0.755796446853
9.9947 0.756398675098
9.9947 0.757000903342
10.025 0.757603131587
10.025 0.758205359831
10.046 0.758807588076
10.069 0.75940981632
10.073 0.760012044565
10.08 0.760614272809
10.08 0.761216501054
10.08 0.761818729298
10.1 0.762420957543
10.102 0.763023185787
10.102 0.763625414032
10.102 0.764227642276
10.171 0.764829870521
10.176 0.765432098765
10.176 0.76603432701
10.176 0.766636555254
10.22 0.767238783499
10.248 0.767841011743
10.346 0.768443239988
10.346 0.769045468232
10.361 0.769647696477
10.363 0.770249924721
10.363 0.770852152966
10.371 0.77145438121
10.371 0.772056609455
10.371 0.772658837699
10.426 0.773261065944
10.426 0.773863294188
10.426 0.774465522433
10.45 0.775067750677
10.45 0.775669978922
10.45 0.776272207167
10.459 0.776874435411
10.466 0.777476663656
10.466 0.7780788919
10.491 0.778681120145
10.496 0.779283348389
10.496 0.779885576634
10.496 0.780487804878
10.514 0.781090033123
10.55 0.781692261367
10.557 0.782294489612
10.7 0.782896717856
10.7 0.783498946101
10.7 0.784101174345
10.706 0.78470340259
10.706 0.785305630834
10.706 0.785907859079
10.713 0.786510087323
10.739 0.787112315568
10.753 0.787714543812
10.81 0.788316772057
10.81 0.788919000301
10.858 0.789521228546
10.858 0.79012345679
10.858 0.790725685035
10.867 0.791327913279
10.867 0.791930141524
10.867 0.792532369768
10.874 0.793134598013
10.874 0.793736826257
10.874 0.794339054502
10.909 0.794941282746
10.937 0.795543510991
10.937 0.796145739235
10.992 0.79674796748
11.095 0.797350195724
11.095 0.797952423969
11.117 0.798554652213
11.163 0.799156880458
11.163 0.799759108702
11.174 0.800361336947
11.174 0.800963565191
11.174 0.801565793436
11.263 0.80216802168
11.291 0.802770249925
11.291 0.803372478169
11.291 0.803974706414
11.306 0.804576934658
11.389 0.805179162903
11.455 0.805781391147
11.501 0.806383619392
11.501 0.806985847636
11.501 0.807588075881
11.561 0.808190304125
11.632 0.80879253237
11.632 0.809394760614
11.632 0.809996988859
11.69 0.810599217103
11.751 0.811201445348
11.751 0.811803673592
11.751 0.812405901837
11.778 0.813008130081
11.778 0.813610358326
11.778 0.81421258657
11.814 0.814814814815
11.814 0.815417043059
11.814 0.816019271304
11.863 0.816621499548
11.913 0.817223727793
12.038 0.817825956037
12.038 0.818428184282
12.143 0.819030412526
12.148 0.819632640771
12.148 0.820234869015
12.178 0.82083709726
12.178 0.821439325504
12.178 0.822041553749
12.226 0.822643781993
12.226 0.823246010238
12.226 0.823848238482
12.239 0.824450466727
12.291 0.825052694971
12.291 0.825654923216
12.445 0.82625715146
12.532 0.826859379705
12.566 0.827461607949
12.586 0.828063836194
12.586 0.828666064438
12.586 0.829268292683
12.608 0.829870520927
12.733 0.830472749172
12.733 0.831074977416
12.957 0.831677205661
12.957 0.832279433905
12.957 0.83288166215
13.031 0.833483890394
13.084 0.834086118639
13.122 0.834688346883
13.14 0.835290575128
13.14 0.835892803372
13.14 0.836495031617
13.224 0.837097259861
13.224 0.837699488106
13.265 0.83830171635
13.265 0.838903944595
13.265 0.839506172839
13.284 0.840108401084
13.284 0.840710629328
13.284 0.841312857573
13.4 0.841915085818
13.4 0.842517314062
13.4 0.843119542307
13.524 0.843721770551
13.524 0.844323998796
13.524 0.84492622704
13.55 0.845528455285
13.55 0.846130683529
13.813 0.846732911774
13.813 0.847335140018
13.813 0.847937368263
13.921 0.848539596507
13.921 0.849141824752
13.949 0.849744052996
13.953 0.850346281241
13.953 0.850948509485
13.953 0.85155073773
14.004 0.852152965974
14.039 0.852755194219
14.039 0.853357422463
14.039 0.853959650708
14.044 0.854561878952
14.089 0.855164107197
14.089 0.855766335441
14.089 0.856368563686
14.104 0.85697079193
14.104 0.857573020175
14.204 0.858175248419
14.231 0.858777476664
14.231 0.859379704908
14.255 0.859981933153
14.255 0.860584161397
14.255 0.861186389642
14.514 0.861788617886
14.514 0.862390846131
14.597 0.862993074375
14.841 0.86359530262
14.841 0.864197530864
14.841 0.864799759109
15.073 0.865401987353
15.556 0.866004215598
15.556 0.866606443842
15.78 0.867208672087
15.78 0.867810900331
15.78 0.868413128576
16.294 0.86901535682
16.294 0.869617585065
16.401 0.870219813309
16.401 0.870822041554
16.433 0.871424269798
16.433 0.872026498043
16.433 0.872628726287
16.456 0.873230954532
16.456 0.873833182776
16.456 0.874435411021
16.556 0.875037639265
16.562 0.87563986751
16.576 0.876242095754
16.864 0.876844323999
16.864 0.877446552243
16.864 0.878048780488
17.141 0.878651008732
17.141 0.879253236977
17.141 0.879855465221
17.228 0.880457693466
17.228 0.88105992171
17.228 0.881662149955
17.407 0.882264378199
17.407 0.882866606444
17.407 0.883468834688
17.481 0.884071062933
17.632 0.884673291177
17.632 0.885275519422
17.632 0.885877747666
17.711 0.886479975911
17.711 0.887082204155
17.711 0.8876844324
17.907 0.888286660644
17.958 0.888888888889
17.958 0.889491117133
18.003 0.890093345378
18.01 0.890695573622
18.01 0.891297801867
18.01 0.891900030111
18.388 0.892502258356
18.388 0.8931044866
18.388 0.893706714845
18.396 0.894308943089
18.396 0.894911171334
18.396 0.895513399578
18.585 0.896115627823
18.585 0.896717856067
19.75 0.897320084312
19.75 0.897922312556
19.906 0.898524540801
20.157 0.899126769045
20.157 0.89972899729
20.299 0.900331225534
20.299 0.900933453779
20.299 0.901535682023
20.577 0.902137910268
20.884 0.902740138512
20.884 0.903342366757
20.884 0.903944595001
22.022 0.904546823246
22.022 0.90514905149
22.022 0.905751279735
22.453 0.906353507979
22.65 0.906955736224
22.65 0.907557964469
22.65 0.908160192713
23.293 0.908762420958
23.293 0.909364649202
23.714 0.909966877447
24.149 0.910569105691
24.149 0.911171333936
24.149 0.91177356218
24.625 0.912375790425
24.932 0.912978018669
25.09 0.913580246914
25.09 0.914182475158
25.09 0.914784703403
25.101 0.915386931647
25.178 0.915989159892
25.178 0.916591388136
25.5 0.917193616381
25.792 0.917795844625
26.0 0.91839807287
26.0 0.919000301114
26.107 0.919602529359
26.107 0.920204757603
26.107 0.920806985848
26.954 0.921409214092
26.954 0.922011442337
26.954 0.922613670581
27.337 0.923215898826
27.337 0.92381812707
27.337 0.924420355315
28.302 0.925022583559
28.373 0.925624811804
28.373 0.926227040048
28.373 0.926829268293
28.57 0.927431496537
28.633 0.928033724782
28.784 0.928635953026
28.784 0.929238181271
29.622 0.929840409515
29.622 0.93044263776
29.622 0.931044866004
30.212 0.931647094249
30.333 0.932249322493
31.167 0.932851550738
31.667 0.933453778982
31.944 0.934056007227
31.944 0.934658235471
31.944 0.935260463716
34.917 0.93586269196
35.304 0.936464920205
35.304 0.937067148449
35.304 0.937669376694
36.0 0.938271604938
36.0 0.938873833183
36.0 0.939476061427
36.0 0.940078289672
36.421 0.940680517916
36.421 0.941282746161
36.421 0.941884974405
36.437 0.94248720265
37.278 0.943089430894
37.278 0.943691659139
37.278 0.944293887383
37.506 0.944896115628
37.506 0.945498343872
39.033 0.946100572117
39.033 0.946702800361
39.033 0.947305028606
40.235 0.94790725685
40.235 0.948509485095
41.362 0.949111713339
41.362 0.949713941584
42.655 0.950316169828
42.655 0.950918398073
42.655 0.951520626317
42.741 0.952122854562
42.741 0.952725082806
42.741 0.953327311051
44.846 0.953929539295
44.846 0.95453176754
44.846 0.955133995784
45.414 0.955736224029
45.414 0.956338452273
46.195 0.956940680518
46.195 0.957542908762
46.195 0.958145137007
48.8 0.958747365251
48.8 0.959349593496
48.8 0.95995182174
51.643 0.960554049985
52.556 0.961156278229
53.462 0.961758506474
53.462 0.962360734718
58.8 0.962962962963
64.0 0.963565191207
64.0 0.964167419452
66.61 0.964769647696
66.61 0.965371875941
67.615 0.965974104185
67.615 0.96657633243
67.615 0.967178560674
70.0 0.967780788919
70.0 0.968383017163
70.152 0.968985245408
72.5 0.969587473652
87.152 0.970189701897
87.152 0.970791930141
87.152 0.971394158386
95.467 0.971996386631
97.0 0.972598614875
97.0 0.97320084312
97.0 0.973803071364
105.0 0.974405299609
105.0 0.975007527853
105.0 0.975609756098
112.5 0.976211984342
121.4 0.976814212587
121.4 0.977416440831
121.4 0.978018669076
123.0 0.97862089732
123.0 0.979223125565
123.0 0.979825353809
126.0 0.980427582054
126.0 0.981029810298
126.0 0.981632038543
143.0 0.982234266787
143.0 0.982836495032
143.0 0.983438723276
143.67 0.984040951521
143.67 0.984643179765
154.0 0.98524540801
154.0 0.985847636254
154.0 0.986449864499
174.5 0.987052092743
175.67 0.987654320988
175.67 0.988256549232
175.67 0.988858777477
236.4 0.989461005721
236.4 0.990063233966
260.5 0.99066546221
279.0 0.991267690455
279.0 0.991869918699
279.0 0.992472146944
294.0 0.993074375188
294.0 0.993676603433
296.33 0.994278831677
296.33 0.994881059922
296.33 0.995483288166
334.5 0.996085516411
334.5 0.996687744655
334.5 0.9972899729
691.0 0.997892201144
710.89 0.998494429389
3042.5 0.999096657633
3042.5 0.999698885878
3042.5 1.00030111412


==> tikz/cdf_TTB_0_1_0.txt <==
1.0342 0.000596302921884
1.0342 0.00119260584377
1.0397 0.00178890876565
1.0397 0.00238521168754
1.0397 0.00298151460942
1.0417 0.00357781753131
1.0417 0.00417412045319
1.0417 0.00477042337507
1.0434 0.00536672629696
1.0576 0.00596302921884
1.0576 0.00655933214073
1.0576 0.00715563506261
1.0721 0.0077519379845
1.0721 0.00834824090638
1.0721 0.00894454382826
1.0918 0.00954084675015
1.0918 0.010137149672
1.0919 0.0107334525939
1.099 0.0113297555158
1.11 0.0119260584377
1.11 0.0125223613596
1.1159 0.0131186642815
1.1159 0.0137149672033
1.1159 0.0143112701252
1.1262 0.0149075730471
1.1308 0.015503875969
1.1308 0.0161001788909
1.1308 0.0166964818128
1.1415 0.0172927847346
1.1445 0.0178890876565
1.1445 0.0184853905784
1.1445 0.0190816935003
1.1512 0.0196779964222
1.1512 0.0202742993441
1.1512 0.020870602266
1.1567 0.0214669051878
1.1567 0.0220632081097
1.1567 0.0226595110316
1.1612 0.0232558139535
1.1612 0.0238521168754
1.1693 0.0244484197973
1.1693 0.0250447227191
1.1693 0.025641025641
1.1731 0.0262373285629
1.1731 0.0268336314848
1.1827 0.0274299344067
1.1827 0.0280262373286
1.1888 0.0286225402504
1.1902 0.0292188431723
1.1902 0.0298151460942
1.1902 0.0304114490161
1.1904 0.031007751938
1.1904 0.0316040548599
1.1904 0.0322003577818
1.1936 0.0327966607036
1.1989 0.0333929636255
1.1989 0.0339892665474
1.2091 0.0345855694693
1.2093 0.0351818723912
1.2093 0.0357781753131
1.2093 0.0363744782349
1.211 0.0369707811568
1.211 0.0375670840787
1.211 0.0381633870006
1.2233 0.0387596899225
1.2233 0.0393559928444
1.2233 0.0399522957662
1.2239 0.0405485986881
1.2257 0.04114490161
1.228 0.0417412045319
1.228 0.0423375074538
1.2285 0.0429338103757
1.2338 0.0435301132976
1.2344 0.0441264162194
1.2344 0.0447227191413
1.2344 0.0453190220632
1.2353 0.0459153249851
1.2401 0.046511627907
1.243 0.0471079308289
1.243 0.0477042337507
1.243 0.0483005366726
1.2446 0.0488968395945
1.2446 0.0494931425164
1.2446 0.0500894454383
1.2449 0.0506857483602
1.2449 0.0512820512821
1.2449 0.0518783542039
1.2469 0.0524746571258
1.2469 0.0530709600477
1.2469 0.0536672629696
1.2503 0.0542635658915
1.2509 0.0548598688134
1.2556 0.0554561717352
1.262 0.0560524746571
1.2643 0.056648777579
1.2647 0.0572450805009
1.2708 0.0578413834228
1.2747 0.0584376863447
1.2765 0.0590339892665
1.2766 0.0596302921884
1.2766 0.0602265951103
1.2766 0.0608228980322
1.2783 0.0614192009541
1.2783 0.062015503876
1.2783 0.0626118067979
1.2902 0.0632081097197
1.2902 0.0638044126416
1.2902 0.0644007155635
1.2927 0.0649970184854
1.2927 0.0655933214073
1.2965 0.0661896243292
1.2965 0.066785927251
1.2965 0.0673822301729
1.2974 0.0679785330948
1.2974 0.0685748360167
1.2974 0.0691711389386
1.2974 0.0697674418605
1.2977 0.0703637447823
1.3037 0.0709600477042
1.3058 0.0715563506261
1.3058 0.072152653548
1.3058 0.0727489564699
1.3059 0.0733452593918
1.3081 0.0739415623137
1.3086 0.0745378652355
1.3091 0.0751341681574
1.3118 0.0757304710793
1.312 0.0763267740012
1.312 0.0769230769231
1.312 0.077519379845
1.3126 0.0781156827668
1.3126 0.0787119856887
1.3126 0.0793082886106
1.3131 0.0799045915325
1.3131 0.0805008944544
1.3131 0.0810971973763
1.3137 0.0816935002982
1.3137 0.08228980322
1.3137 0.0828861061419
1.3141 0.0834824090638
1.3142 0.0840787119857
1.3142 0.0846750149076
1.3167 0.0852713178295
1.3167 0.0858676207513
1.3167 0.0864639236732
1.3178 0.0870602265951
1.3178 0.087656529517
1.3178 0.0882528324389
1.318 0.0888491353608
1.318 0.0894454382826
1.318 0.0900417412045
1.3182 0.0906380441264
1.321 0.0912343470483
1.321 0.0918306499702
1.3216 0.0924269528921
1.3216 0.093023255814
1.3216 0.0936195587358
1.322 0.0942158616577
1.322 0.0948121645796
1.322 0.0954084675015
1.3239 0.0960047704234
1.3264 0.0966010733453
1.3264 0.0971973762671
1.3293 0.097793679189
1.3293 0.0983899821109
1.3293 0.0989862850328
1.3296 0.0995825879547
1.3296 0.100178890877
1.3296 0.100775193798
1.3357 0.10137149672
1.3373 0.101967799642
1.3373 0.102564102564
1.3373 0.103160405486
1.3411 0.103756708408
1.3448 0.10435301133
1.3448 0.104949314252
1.3448 0.105545617174
1.3459 0.106141920095
1.3459 0.106738223017
1.3471 0.107334525939
1.3505 0.107930828861
1.3505 0.108527131783
1.3509 0.109123434705
1.3522 0.109719737627
1.3522 0.110316040549
1.3522 0.11091234347
1.3549 0.111508646392
1.3549 0.112104949314
1.3556 0.112701252236
1.3564 0.113297555158
1.3564 0.11389385808
1.3564 0.114490161002
1.3575 0.115086463924
1.3575 0.115682766846
1.3575 0.116279069767
1.3583 0.116875372689
1.3583 0.117471675611
1.3583 0.118067978533
1.3608 0.118664281455
1.367 0.119260584377
1.367 0.119856887299
1.367 0.120453190221
1.3682 0.121049493143
1.3682 0.121645796064
1.3682 0.122242098986
1.3691 0.122838401908
1.37 0.12343470483
1.3707 0.124031007752
1.3723 0.124627310674
1.3735 0.125223613596
1.3739 0.125819916518
1.3739 0.126416219439
1.3739 0.127012522361
1.3746 0.127608825283
1.3766 0.128205128205
1.3766 0.128801431127
1.3819 0.129397734049
1.3848 0.129994036971
1.3849 0.130590339893
1.3851 0.131186642815
1.3851 0.131782945736
1.3851 0.132379248658
1.3856 0.13297555158
1.3866 0.133571854502
1.3866 0.134168157424
1.3883 0.134764460346
1.3883 0.135360763268
1.3883 0.13595706619
1.3903 0.136553369112
1.3912 0.137149672033
1.3912 0.137745974955
1.3912 0.138342277877
1.3957 0.138938580799
1.3985 0.139534883721
1.3985 0.140131186643
1.3985 0.140727489565
1.3986 0.141323792487
1.399 0.141920095408
1.399 0.14251639833
1.399 0.143112701252
1.3994 0.143709004174
1.4005 0.144305307096
1.4005 0.144901610018
1.4021 0.14549791294
1.4021 0.146094215862
1.4034 0.146690518784
1.4034 0.147286821705
1.4034 0.147883124627
1.4037 0.148479427549
1.4037 0.149075730471
1.4037 0.149672033393
1.4046 0.150268336315
1.4055 0.150864639237
1.4055 0.151460942159
1.406 0.152057245081
1.406 0.152653548002
1.406 0.153249850924
1.4062 0.153846153846
1.4064 0.154442456768
1.4064 0.15503875969
1.4076 0.155635062612
1.4087 0.156231365534
1.4087 0.156827668456
1.4095 0.157423971377
1.4095 0.158020274299
1.4095 0.158616577221
1.4165 0.159212880143
1.4165 0.159809183065
1.4165 0.160405485987
1.4168 0.161001788909
1.4168 0.161598091831
1.4168 0.162194394753
1.4197 0.162790697674
1.4197 0.163387000596
1.4199 0.163983303518
1.4199 0.16457960644
1.4199 0.165175909362
1.4241 0.165772212284
1.4241 0.166368515206
1.4241 0.166964818128
1.4289 0.167561121049
1.4289 0.168157423971
1.429 0.168753726893
1.429 0.169350029815
1.429 0.169946332737
1.43 0.170542635659
1.4316 0.171138938581
1.4316 0.171735241503
1.4323 0.172331544425
1.4335 0.172927847346
1.4335 0.173524150268
1.4335 0.17412045319
1.4337 0.174716756112
1.4337 0.175313059034
1.4337 0.175909361956
1.4345 0.176505664878
1.4345 0.1771019678
1.435 0.177698270722
1.435 0.178294573643
1.435 0.178890876565
1.4352 0.179487179487
1.4361 0.180083482409
1.4361 0.180679785331
1.4361 0.181276088253
1.4361 0.181872391175
1.4361 0.182468694097
1.4361 0.183064997018
1.4389 0.18366129994
1.4389 0.184257602862
1.4413 0.184853905784
1.4413 0.185450208706
1.4437 0.186046511628
1.4437 0.18664281455
1.4465 0.187239117472
1.4486 0.187835420394
1.4493 0.188431723315
1.4493 0.189028026237
1.4493 0.189624329159
1.4518 0.190220632081
1.4518 0.190816935003
1.4524 0.191413237925
1.4524 0.192009540847
1.4524 0.192605843769
1.4526 0.193202146691
1.4528 0.193798449612
1.4565 0.194394752534
1.4566 0.194991055456
1.4578 0.195587358378
1.4589 0.1961836613
1.4589 0.196779964222
1.4589 0.197376267144
1.4601 0.197972570066
1.4609 0.198568872987
1.4609 0.199165175909
1.4609 0.199761478831
1.4622 0.200357781753
1.4622 0.200954084675
1.4622 0.201550387597
1.4625 0.202146690519
1.4644 0.202742993441
1.4673 0.203339296363
1.4673 0.203935599284
1.4673 0.204531902206
1.4688 0.205128205128
1.4698 0.20572450805
1.474 0.206320810972
1.474 0.206917113894
1.474 0.207513416816
1.4749 0.208109719738
1.4749 0.20870602266
1.4749 0.209302325581
1.4753 0.209898628503
1.4753 0.210494931425
1.4753 0.211091234347
1.4757 0.211687537269
1.4764 0.212283840191
1.4764 0.212880143113
1.4764 0.213476446035
1.4783 0.214072748956
1.4792 0.214669051878
1.4792 0.2152653548
1.4792 0.215861657722
1.4803 0.216457960644
1.4812 0.217054263566
1.4818 0.217650566488
1.4818 0.21824686941
1.4818 0.218843172332
1.4818 0.219439475253
1.4818 0.220035778175
1.4819 0.220632081097
1.4819 0.221228384019
1.4819 0.221824686941
1.4823 0.222420989863
1.4823 0.223017292785
1.4823 0.223613595707
1.4824 0.224209898629
1.485 0.22480620155
1.485 0.225402504472
1.485 0.225998807394
1.4871 0.226595110316
1.4871 0.227191413238
1.4873 0.22778771616
1.4897 0.228384019082
1.4897 0.228980322004
1.4897 0.229576624925
1.4929 0.230172927847
1.4929 0.230769230769
1.4943 0.231365533691
1.4952 0.231961836613
1.4952 0.232558139535
1.4952 0.233154442457
1.4958 0.233750745379
1.4974 0.234347048301
1.4974 0.234943351222
1.4986 0.235539654144
1.4986 0.236135957066
1.4986 0.236732259988
1.4998 0.23732856291
1.4998 0.237924865832
1.5004 0.238521168754
1.5028 0.239117471676
1.5028 0.239713774597
1.5028 0.240310077519
1.5035 0.240906380441
1.5035 0.241502683363
1.5038 0.242098986285
1.5038 0.242695289207
1.5074 0.243291592129
1.5074 0.243887895051
1.5074 0.244484197973
1.508 0.245080500894
1.508 0.245676803816
1.508 0.246273106738
1.5088 0.24686940966
1.5088 0.247465712582
1.5088 0.248062015504
1.5091 0.248658318426
1.5091 0.249254621348
1.51 0.24985092427
1.51 0.250447227191
1.51 0.251043530113
1.51 0.251639833035
1.5108 0.252236135957
1.5133 0.252832438879
1.5133 0.253428741801
1.5162 0.254025044723
1.5162 0.254621347645
1.5162 0.255217650566
1.5167 0.255813953488
1.5191 0.25641025641
1.5191 0.257006559332
1.5191 0.257602862254
1.5192 0.258199165176
1.5203 0.258795468098
1.5203 0.25939177102
1.521 0.259988073942
1.521 0.260584376863
1.521 0.261180679785
1.5216 0.261776982707
1.5216 0.262373285629
1.5216 0.262969588551
1.5224 0.263565891473
1.5224 0.264162194395
1.5224 0.264758497317
1.5243 0.265354800239
1.5243 0.26595110316
1.5243 0.266547406082
1.5244 0.267143709004
1.5244 0.267740011926
1.5244 0.268336314848
1.5244 0.26893261777
1.5244 0.269528920692
1.5249 0.270125223614
1.5249 0.270721526535
1.5249 0.271317829457
1.5252 0.271914132379
1.5252 0.272510435301
1.5252 0.273106738223
1.5275 0.273703041145
1.5289 0.274299344067
1.5289 0.274895646989
1.5289 0.275491949911
1.5296 0.276088252832
1.5296 0.276684555754
1.5296 0.277280858676
1.53 0.277877161598
1.53 0.27847346452
1.5311 0.279069767442
1.5311 0.279666070364
1.5323 0.280262373286
1.5323 0.280858676208
1.5323 0.281454979129
1.5385 0.282051282051
1.5395 0.282647584973
1.5406 0.283243887895
1.5408 0.283840190817
1.5408 0.284436493739
1.541 0.285032796661
1.541 0.285629099583
1.541 0.286225402504
1.541 0.286821705426
1.5417 0.287418008348
1.5417 0.28801431127
1.5417 0.288610614192
1.5436 0.289206917114
1.5436 0.289803220036
1.5437 0.290399522958
1.5437 0.29099582588
1.5458 0.291592128801
1.5458 0.292188431723
1.5459 0.292784734645
1.5475 0.293381037567
1.5475 0.293977340489
1.5475 0.294573643411
1.5476 0.295169946333
1.5477 0.295766249255
1.5477 0.296362552177
1.5477 0.296958855098
1.5477 0.29755515802
1.5482 0.298151460942
1.5482 0.298747763864
1.5482 0.299344066786
1.5507 0.299940369708
1.5519 0.30053667263
1.5548 0.301132975552
1.5548 0.301729278473
1.5571 0.302325581395
1.5571 0.302921884317
1.5571 0.303518187239
1.5574 0.304114490161
1.5574 0.304710793083
1.558 0.305307096005
1.5585 0.305903398927
1.5585 0.306499701849
1.5585 0.30709600477
1.5587 0.307692307692
1.5587 0.308288610614
1.5587 0.308884913536
1.5589 0.309481216458
1.5589 0.31007751938
1.5607 0.310673822302
1.5607 0.311270125224
1.5607 0.311866428145
1.5653 0.312462731067
1.5653 0.313059033989
1.5653 0.313655336911
1.5653 0.314251639833
1.5654 0.314847942755
1.5654 0.315444245677
1.5654 0.316040548599
1.5657 0.316636851521
1.5668 0.317233154442
1.5668 0.317829457364
1.567 0.318425760286
1.567 0.319022063208
1.567 0.31961836613
1.5682 0.320214669052
1.5682 0.320810971974
1.5711 0.321407274896
1.5711 0.322003577818
1.572 0.322599880739
1.572 0.323196183661
1.572 0.323792486583
1.5731 0.324388789505
1.5731 0.324985092427
1.5731 0.325581395349
1.574 0.326177698271
1.574 0.326774001193
1.5751 0.327370304114
1.5751 0.327966607036
1.5751 0.328562909958
1.5752 0.32915921288
1.5752 0.329755515802
1.5752 0.330351818724
1.5753 0.330948121646
1.576 0.331544424568
1.5781 0.33214072749
1.5781 0.332737030411
1.5781 0.333333333333
1.5782 0.333929636255
1.579 0.334525939177
1.5822 0.335122242099
1.5822 0.335718545021
1.5831 0.336314847943
1.5851 0.336911150865
1.5851 0.337507453787
1.5851 0.338103756708
1.5853 0.33870005963
1.5861 0.339296362552
1.5861 0.339892665474
1.5877 0.340488968396
1.5879 0.341085271318
1.5888 0.34168157424
1.5888 0.342277877162
1.5888 0.342874180083
1.5892 0.343470483005
1.5892 0.344066785927
1.5892 0.344663088849
1.5893 0.345259391771
1.5903 0.345855694693
1.5903 0.346451997615
1.5903 0.347048300537
1.5904 0.347644603459
1.5904 0.34824090638
1.5917 0.348837209302
1.593 0.349433512224
1.593 0.350029815146
1.5934 0.350626118068
1.5934 0.35122242099
1.5934 0.351818723912
1.5938 0.352415026834
1.5938 0.353011329756
1.5938 0.353607632677
1.5949 0.354203935599
1.5951 0.354800238521
1.5961 0.355396541443
1.5961 0.355992844365
1.5961 0.356589147287
1.5994 0.357185450209
1.6004 0.357781753131
1.6004 0.358378056052
1.6009 0.358974358974
1.6025 0.359570661896
1.6025 0.360166964818
1.6039 0.36076326774
1.6056 0.361359570662
1.6056 0.361955873584
1.6088 0.362552176506
1.6088 0.363148479428
1.6088 0.363744782349
1.6094 0.364341085271
1.6094 0.364937388193
1.6094 0.365533691115
1.611 0.366129994037
1.615 0.366726296959
1.615 0.367322599881
1.6159 0.367918902803
1.6182 0.368515205725
1.619 0.369111508646
1.619 0.369707811568
1.619 0.37030411449
1.6212 0.370900417412
1.6212 0.371496720334
1.6212 0.372093023256
1.6226 0.372689326178
1.6241 0.3732856291
1.6241 0.373881932021
1.6241 0.374478234943
1.6244 0.375074537865
1.6293 0.375670840787
1.6297 0.376267143709
1.6297 0.376863446631
1.6297 0.377459749553
1.6307 0.378056052475
1.6374 0.378652355397
1.6385 0.379248658318
1.6385 0.37984496124
1.6385 0.380441264162
1.6422 0.381037567084
1.6442 0.381633870006
1.6442 0.382230172928
1.6442 0.38282647585
1.645 0.383422778772
1.6473 0.384019081694
1.6535 0.384615384615
1.6535 0.385211687537
1.6551 0.385807990459
1.6551 0.386404293381
1.6551 0.387000596303
1.6569 0.387596899225
1.6587 0.388193202147
1.6587 0.388789505069
1.6587 0.38938580799
1.66 0.389982110912
1.66 0.390578413834
1.66 0.391174716756
1.6614 0.391771019678
1.6614 0.3923673226
1.6617 0.392963625522
1.6625 0.393559928444
1.6633 0.394156231366
1.6633 0.394752534287
1.6643 0.395348837209
1.6643 0.395945140131
1.6643 0.396541443053
1.6672 0.397137745975
1.6672 0.397734048897
1.6672 0.398330351819
1.6685 0.398926654741
1.6685 0.399522957662
1.6742 0.400119260584
1.6742 0.400715563506
1.6754 0.401311866428
1.6754 0.40190816935
1.6755 0.402504472272
1.6755 0.403100775194
1.6755 0.403697078116
1.6758 0.404293381038
1.6758 0.404889683959
1.6758 0.405485986881
1.6767 0.406082289803
1.6767 0.406678592725
1.6767 0.407274895647
1.6769 0.407871198569
1.6769 0.408467501491
1.6769 0.409063804413
1.6771 0.409660107335
1.6809 0.410256410256
1.6809 0.410852713178
1.6809 0.4114490161
1.6864 0.412045319022
1.6864 0.412641621944
1.6886 0.413237924866
1.6917 0.413834227788
1.6923 0.41443053071
1.6923 0.415026833631
1.6923 0.415623136553
1.6937 0.416219439475
1.6953 0.416815742397
1.6953 0.417412045319
1.6953 0.418008348241
1.6964 0.418604651163
1.6967 0.419200954085
1.6974 0.419797257007
1.6974 0.420393559928
1.6974 0.42098986285
1.6986 0.421586165772
1.6987 0.422182468694
1.6998 0.422778771616
1.6998 0.423375074538
1.6998 0.42397137746
1.7019 0.424567680382
1.7019 0.425163983304
1.7019 0.425760286225
1.7029 0.426356589147
1.7029 0.426952892069
1.703 0.427549194991
1.703 0.428145497913
1.703 0.428741800835
1.7057 0.429338103757
1.706 0.429934406679
1.706 0.4305307096
1.706 0.431127012522
1.7063 0.431723315444
1.7063 0.432319618366
1.7063 0.432915921288
1.7064 0.43351222421
1.7064 0.434108527132
1.7064 0.434704830054
1.7095 0.435301132976
1.7095 0.435897435897
1.7095 0.436493738819
1.7109 0.437090041741
1.7109 0.437686344663
1.7132 0.438282647585
1.7134 0.438878950507
1.7135 0.439475253429
1.7135 0.440071556351
1.7135 0.440667859273
1.7179 0.441264162194
1.7179 0.441860465116
1.7179 0.442456768038
1.7179 0.44305307096
1.7214 0.443649373882
1.7214 0.444245676804
1.7214 0.444841979726
1.7214 0.445438282648
1.726 0.446034585569
1.726 0.446630888491
1.726 0.447227191413
1.7278 0.447823494335
1.7278 0.448419797257
1.7278 0.449016100179
1.729 0.449612403101
1.729 0.450208706023
1.7305 0.450805008945
1.7305 0.451401311866
1.7305 0.451997614788
1.7342 0.45259391771
1.7353 0.453190220632
1.7353 0.453786523554
1.7362 0.454382826476
1.7362 0.454979129398
1.7362 0.45557543232
1.7373 0.456171735242
1.7383 0.456768038163
1.7387 0.457364341085
1.7387 0.457960644007
1.7387 0.458556946929
1.7389 0.459153249851
1.7398 0.459749552773
1.7398 0.460345855695
1.7398 0.460942158617
1.7418 0.461538461538
1.7418 0.46213476446
1.7483 0.462731067382
1.7508 0.463327370304
1.7508 0.463923673226
1.7526 0.464519976148
1.7526 0.46511627907
1.7552 0.465712581992
1.7552 0.466308884914
1.7552 0.466905187835
1.7553 0.467501490757
1.7553 0.468097793679
1.7553 0.468694096601
1.7568 0.469290399523
1.7568 0.469886702445
1.7624 0.470483005367
1.7624 0.471079308289
1.7624 0.471675611211
1.7646 0.472271914132
1.7646 0.472868217054
1.7646 0.473464519976
1.7652 0.474060822898
1.7665 0.47465712582
1.767 0.475253428742
1.767 0.475849731664
1.767 0.476446034586
1.7706 0.477042337507
1.7706 0.477638640429
1.7706 0.478234943351
1.7729 0.478831246273
1.7733 0.479427549195
1.775 0.480023852117
1.775 0.480620155039
1.775 0.481216457961
1.7762 0.481812760883
1.7762 0.482409063804
1.7762 0.483005366726
1.7818 0.483601669648
1.7818 0.48419797257
1.7818 0.484794275492
1.7865 0.485390578414
1.7876 0.485986881336
1.7879 0.486583184258
1.7881 0.487179487179
1.795 0.487775790101
1.7954 0.488372093023
1.7956 0.488968395945
1.796 0.489564698867
1.799 0.490161001789
1.8011 0.490757304711
1.8045 0.491353607633
1.8184 0.491949910555
1.8184 0.492546213476
1.8184 0.493142516398
1.8196 0.49373881932
1.8196 0.494335122242
1.8196 0.494931425164
1.8232 0.495527728086
1.8232 0.496124031008
1.8248 0.49672033393
1.8251 0.497316636852
1.8258 0.497912939773
1.8258 0.498509242695
1.8258 0.499105545617
1.8288 0.499701848539
1.8288 0.500298151461
1.8288 0.500894454383
1.8304 0.501490757305
1.8304 0.502087060227
1.8304 0.502683363148
1.8329 0.50327966607
1.8372 0.503875968992
1.8372 0.504472271914
1.8373 0.505068574836
1.8412 0.505664877758
1.8412 0.50626118068
1.8412 0.506857483602
1.8419 0.507453786524
1.8462 0.508050089445
1.8462 0.508646392367
1.8474 0.509242695289
1.8479 0.509838998211
1.8479 0.510435301133
1.8487 0.511031604055
1.8487 0.511627906977
1.8487 0.512224209899
1.8491 0.512820512821
1.8529 0.513416815742
1.8529 0.514013118664
1.8529 0.514609421586
1.8536 0.515205724508
1.8536 0.51580202743
1.8547 0.516398330352
1.8547 0.516994633274
1.8547 0.517590936196
1.856 0.518187239117
1.8599 0.518783542039
1.8599 0.519379844961
1.8599 0.519976147883
1.8608 0.520572450805
1.8608 0.521168753727
1.8645 0.521765056649
1.8645 0.522361359571
1.8645 0.522957662493
1.8699 0.523553965414
1.8699 0.524150268336
1.8723 0.524746571258
1.8726 0.52534287418
1.8759 0.525939177102
1.8761 0.526535480024
1.8761 0.527131782946
1.8801 0.527728085868
1.8801 0.52832438879
1.8801 0.528920691711
1.8815 0.529516994633
1.8815 0.530113297555
1.8815 0.530709600477
1.8843 0.531305903399
1.8843 0.531902206321
1.8852 0.532498509243
1.8882 0.533094812165
1.8882 0.533691115086
1.8882 0.534287418008
1.8897 0.53488372093
1.8897 0.535480023852
1.894 0.536076326774
1.8941 0.536672629696
1.8941 0.537268932618
1.8941 0.53786523554
1.8947 0.538461538462
1.8947 0.539057841383
1.8947 0.539654144305
1.8967 0.540250447227
1.9041 0.540846750149
1.9041 0.541443053071
1.9041 0.542039355993
1.9043 0.542635658915
1.9043 0.543231961837
1.9062 0.543828264759
1.91 0.54442456768
1.91 0.545020870602
1.91 0.545617173524
1.9123 0.546213476446
1.9123 0.546809779368
1.9123 0.54740608229
1.9163 0.548002385212
1.9163 0.548598688134
1.9163 0.549194991055
1.917 0.549791293977
1.917 0.550387596899
1.917 0.550983899821
1.9243 0.551580202743
1.9332 0.552176505665
1.934 0.552772808587
1.9341 0.553369111509
1.9341 0.553965414431
1.9341 0.554561717352
1.935 0.555158020274
1.935 0.555754323196
1.935 0.556350626118
1.9364 0.55694692904
1.9378 0.557543231962
1.9414 0.558139534884
1.9414 0.558735837806
1.9416 0.559332140727
1.9416 0.559928443649
1.9416 0.560524746571
1.9438 0.561121049493
1.9438 0.561717352415
1.9447 0.562313655337
1.9475 0.562909958259
1.9475 0.563506261181
1.9478 0.564102564103
1.9499 0.564698867024
1.9505 0.565295169946
1.9505 0.565891472868
1.9505 0.56648777579
1.9508 0.567084078712
1.9508 0.567680381634
1.9508 0.568276684556
1.9509 0.568872987478
1.9509 0.5694692904
1.9553 0.570065593321
1.9654 0.570661896243
1.9654 0.571258199165
1.9654 0.571854502087
1.9671 0.572450805009
1.9671 0.573047107931
1.9739 0.573643410853
1.9739 0.574239713775
1.9739 0.574836016696
1.974 0.575432319618
1.974 0.57602862254
1.9799 0.576624925462
1.981 0.577221228384
1.981 0.577817531306
1.9813 0.578413834228
1.9833 0.57901013715
1.9892 0.579606440072
1.9892 0.580202742993
1.9892 0.580799045915
1.99 0.581395348837
1.9901 0.581991651759
1.9901 0.582587954681
1.997 0.583184257603
1.997 0.583780560525
1.9983 0.584376863447
1.9983 0.584973166369
1.9983 0.58556946929
1.9988 0.586165772212
1.9988 0.586762075134
1.9988 0.587358378056
2.0059 0.587954680978
2.0059 0.5885509839
2.0059 0.589147286822
2.0197 0.589743589744
2.0197 0.590339892665
2.0197 0.590936195587
2.0206 0.591532498509
2.0221 0.592128801431
2.0221 0.592725104353
2.0221 0.593321407275
2.024 0.593917710197
2.024 0.594514013119
2.024 0.595110316041
2.0244 0.595706618962
2.0244 0.596302921884
2.0282 0.596899224806
2.0282 0.597495527728
2.0282 0.59809183065
2.0291 0.598688133572
2.0291 0.599284436494
2.0291 0.599880739416
2.0328 0.600477042338
2.0328 0.601073345259
2.0403 0.601669648181
2.0411 0.602265951103
2.0411 0.602862254025
2.0411 0.603458556947
2.0422 0.604054859869
2.0422 0.604651162791
2.0422 0.605247465713
2.0432 0.605843768634
2.044 0.606440071556
2.044 0.607036374478
2.044 0.6076326774
2.0478 0.608228980322
2.0513 0.608825283244
2.0513 0.609421586166
2.0513 0.610017889088
2.0535 0.61061419201
2.0594 0.611210494931
2.0604 0.611806797853
2.0604 0.612403100775
2.0604 0.612999403697
2.0628 0.613595706619
2.0628 0.614192009541
2.0628 0.614788312463
2.0707 0.615384615385
2.0707 0.615980918307
2.071 0.616577221228
2.0721 0.61717352415
2.0721 0.617769827072
2.0721 0.618366129994
2.0741 0.618962432916
2.0741 0.619558735838
2.0741 0.62015503876
2.0818 0.620751341682
2.0818 0.621347644603
2.0818 0.621943947525
2.0894 0.622540250447
2.0894 0.623136553369
2.1034 0.623732856291
2.1034 0.624329159213
2.1034 0.624925462135
2.106 0.625521765057
2.1142 0.626118067979
2.1142 0.6267143709
2.1222 0.627310673822
2.1222 0.627906976744
2.1222 0.628503279666
2.1274 0.629099582588
2.1274 0.62969588551
2.1274 0.630292188432
2.128 0.630888491354
2.128 0.631484794275
2.128 0.632081097197
2.131 0.632677400119
2.131 0.633273703041
2.1311 0.633870005963
2.1342 0.634466308885
2.1342 0.635062611807
2.1374 0.635658914729
2.1374 0.636255217651
2.1394 0.636851520572
2.152 0.637447823494
2.1526 0.638044126416
2.1526 0.638640429338
2.1526 0.63923673226
2.1535 0.639833035182
2.1563 0.640429338104
2.1563 0.641025641026
2.1621 0.641621943948
2.1632 0.642218246869
2.1632 0.642814549791
2.1718 0.643410852713
2.1718 0.644007155635
2.1746 0.644603458557
2.1746 0.645199761479
2.1756 0.645796064401
2.1799 0.646392367323
2.1816 0.646988670244
2.1816 0.647584973166
2.1816 0.648181276088
2.1816 0.64877757901
2.1816 0.649373881932
2.1816 0.649970184854
2.182 0.650566487776
2.1859 0.651162790698
2.1893 0.65175909362
2.1893 0.652355396541
2.1893 0.652951699463
2.1912 0.653548002385
2.1959 0.654144305307
2.2007 0.654740608229
2.2036 0.655336911151
2.2036 0.655933214073
2.2036 0.656529516995
2.2105 0.657125819917
2.2105 0.657722122838
2.2105 0.65831842576
2.214 0.658914728682
2.214 0.659511031604
2.214 0.660107334526
2.215 0.660703637448
2.215 0.66129994037
2.2236 0.661896243292
2.2236 0.662492546213
2.2236 0.663088849135
2.2241 0.663685152057
2.2241 0.664281454979
2.2248 0.664877757901
2.2248 0.665474060823
2.2248 0.666070363745
2.239 0.666666666667
2.2478 0.667262969589
2.2478 0.66785927251
2.2583 0.668455575432
2.2583 0.669051878354
2.2583 0.669648181276
2.2652 0.670244484198
2.2652 0.67084078712
2.2652 0.671437090042
2.2706 0.672033392964
2.2706 0.672629695886
2.2706 0.673225998807
2.2845 0.673822301729
2.2845 0.674418604651
2.2845 0.675014907573
2.2872 0.675611210495
2.2872 0.676207513417
2.2945 0.676803816339
2.2945 0.677400119261
2.2945 0.677996422182
2.2958 0.678592725104
2.3 0.679189028026
2.3 0.679785330948
2.3 0.68038163387
2.3059 0.680977936792
2.3059 0.681574239714
2.3059 0.682170542636
2.3085 0.682766845558
2.3087 0.683363148479
2.3087 0.683959451401
2.3087 0.684555754323
2.3132 0.685152057245
2.3201 0.685748360167
2.3201 0.686344663089
2.3201 0.686940966011
2.3205 0.687537268933
2.3205 0.688133571854
2.3205 0.688729874776
2.3209 0.689326177698
2.3209 0.68992248062
2.3209 0.690518783542
2.3325 0.691115086464
2.3325 0.691711389386
2.3375 0.692307692308
2.3375 0.69290399523
2.3383 0.693500298151
2.3385 0.694096601073
2.3385 0.694692903995
2.3385 0.695289206917
2.339 0.695885509839
2.3449 0.696481812761
2.3457 0.697078115683
2.3457 0.697674418605
2.3457 0.698270721527
2.3491 0.698867024448
2.3491 0.69946332737
2.3491 0.700059630292
2.3509 0.700655933214
2.3548 0.701252236136
2.3548 0.701848539058
2.3548 0.70244484198
2.369 0.703041144902
2.3775 0.703637447823
2.3814 0.704233750745
2.3814 0.704830053667
2.3814 0.705426356589
2.3857 0.706022659511
2.3857 0.706618962433
2.3857 0.707215265355
2.3983 0.707811568277
2.4123 0.708407871199
2.4123 0.70900417412
2.4123 0.709600477042
2.4124 0.710196779964
2.4124 0.710793082886
2.4124 0.711389385808
2.4251 0.71198568873
2.4251 0.712581991652
2.4251 0.713178294574
2.4292 0.713774597496
2.4319 0.714370900417
2.4393 0.714967203339
2.4393 0.715563506261
2.4428 0.716159809183
2.4428 0.716756112105
2.4428 0.717352415027
2.46 0.717948717949
2.46 0.718545020871
2.46 0.719141323792
2.4652 0.719737626714
2.4652 0.720333929636
2.4652 0.720930232558
2.4699 0.72152653548
2.4699 0.722122838402
2.4699 0.722719141324
2.4753 0.723315444246
2.4753 0.723911747168
2.4753 0.724508050089
2.4898 0.725104353011
2.4898 0.725700655933
2.4969 0.726296958855
2.4969 0.726893261777
2.5078 0.727489564699
2.5087 0.728085867621
2.5087 0.728682170543
2.5087 0.729278473465
2.5128 0.729874776386
2.5135 0.730471079308
2.518 0.73106738223
2.518 0.731663685152
2.518 0.732259988074
2.5195 0.732856290996
2.5195 0.733452593918
2.5195 0.73404889684
2.5282 0.734645199761
2.5285 0.735241502683
2.5285 0.735837805605
2.5318 0.736434108527
2.5318 0.737030411449
2.5318 0.737626714371
2.5355 0.738223017293
2.5355 0.738819320215
2.5355 0.739415623137
2.5387 0.740011926058
2.5387 0.74060822898
2.5396 0.741204531902
2.5409 0.741800834824
2.5429 0.742397137746
2.5429 0.742993440668
2.5429 0.74358974359
2.5533 0.744186046512
2.5533 0.744782349434
2.5533 0.745378652355
2.554 0.745974955277
2.554 0.746571258199
2.554 0.747167561121
2.5604 0.747763864043
2.5604 0.748360166965
2.5604 0.748956469887
2.565 0.749552772809
2.5844 0.75014907573
2.5882 0.750745378652
2.594 0.751341681574
2.5965 0.751937984496
2.6127 0.752534287418
2.6127 0.75313059034
2.6127 0.753726893262
2.6286 0.754323196184
2.6286 0.754919499106
2.6286 0.755515802027
2.6339 0.756112104949
2.6339 0.756708407871
2.6498 0.757304710793
2.6498 0.757901013715
2.653 0.758497316637
2.6549 0.759093619559
2.6549 0.759689922481
2.6549 0.760286225402
2.6716 0.760882528324
2.6716 0.761478831246
2.675 0.762075134168
2.675 0.76267143709
2.6817 0.763267740012
2.6862 0.763864042934
2.6862 0.764460345856
2.6895 0.765056648778
2.6895 0.765652951699
2.6895 0.766249254621
2.6938 0.766845557543
2.7034 0.767441860465
2.7034 0.768038163387
2.7034 0.768634466309
2.7059 0.769230769231
2.7059 0.769827072153
2.7092 0.770423375075
2.7092 0.771019677996
2.7092 0.771615980918
2.7388 0.77221228384
2.7388 0.772808586762
2.7388 0.773404889684
2.7406 0.774001192606
2.7406 0.774597495528
2.7406 0.77519379845
2.7458 0.775790101371
2.7458 0.776386404293
2.7458 0.776982707215
2.7472 0.777579010137
2.7472 0.778175313059
2.7473 0.778771615981
2.7473 0.779367918903
2.7473 0.779964221825
2.7537 0.780560524747
2.7537 0.781156827668
2.7537 0.78175313059
2.7725 0.782349433512
2.7725 0.782945736434
2.788 0.783542039356
2.8 0.784138342278
2.8 0.7847346452
2.8 0.785330948122
2.8081 0.785927251044
2.8081 0.786523553965
2.8081 0.787119856887
2.8144 0.787716159809
2.8144 0.788312462731
2.8144 0.788908765653
2.8279 0.789505068575
2.8279 0.790101371497
2.8339 0.790697674419
2.837 0.79129397734
2.837 0.791890280262
2.8451 0.792486583184
2.8551 0.793082886106
2.875 0.793679189028
2.875 0.79427549195
2.875 0.794871794872
2.8854 0.795468097794
2.9109 0.796064400716
2.9183 0.796660703637
2.9183 0.797257006559
2.9183 0.797853309481
2.9249 0.798449612403
2.9298 0.799045915325
2.9298 0.799642218247
2.9298 0.800238521169
2.9316 0.800834824091
2.9316 0.801431127013
2.9329 0.802027429934
2.9512 0.802623732856
2.9559 0.803220035778
2.9621 0.8038163387
3.0258 0.804412641622
3.0258 0.805008944544
3.0258 0.805605247466
3.0378 0.806201550388
3.0405 0.806797853309
3.0405 0.807394156231
3.0405 0.807990459153
3.0577 0.808586762075
3.0678 0.809183064997
3.0724 0.809779367919
3.0724 0.810375670841
3.0751 0.810971973763
3.0751 0.811568276685
3.0751 0.812164579606
3.0776 0.812760882528
3.0874 0.81335718545
3.0874 0.813953488372
3.1059 0.814549791294
3.1059 0.815146094216
3.1059 0.815742397138
3.122 0.81633870006
3.122 0.816935002982
3.122 0.817531305903
3.15 0.818127608825
3.15 0.818723911747
3.1742 0.819320214669
3.1742 0.819916517591
3.1742 0.820512820513
3.1851 0.821109123435
3.1851 0.821705426357
3.1851 0.822301729278
3.2178 0.8228980322
3.2178 0.823494335122
3.2508 0.824090638044
3.2524 0.824686940966
3.2524 0.825283243888
3.2524 0.82587954681
3.2609 0.826475849732
3.2609 0.827072152654
3.2676 0.827668455575
3.2676 0.828264758497
3.2676 0.828861061419
3.2865 0.829457364341
3.2896 0.830053667263
3.2953 0.830649970185
3.2953 0.831246273107
3.2953 0.831842576029
3.3296 0.83243887895
3.3296 0.833035181872
3.3296 0.833631484794
3.3373 0.834227787716
3.3373 0.834824090638
3.3391 0.83542039356
3.359 0.836016696482
3.359 0.836612999404
3.359 0.837209302326
3.3727 0.837805605247
3.3727 0.838401908169
3.3819 0.838998211091
3.3819 0.839594514013
3.3819 0.840190816935
3.383 0.840787119857
3.4078 0.841383422779
3.4078 0.841979725701
3.4078 0.842576028623
3.4172 0.843172331544
3.4172 0.843768634466
3.4253 0.844364937388
3.4318 0.84496124031
3.4326 0.845557543232
3.4372 0.846153846154
3.4372 0.846750149076
3.4401 0.847346451998
3.4463 0.847942754919
3.4512 0.848539057841
3.4512 0.849135360763
3.4512 0.849731663685
3.4839 0.850327966607
3.4992 0.850924269529
3.5 0.851520572451
3.5127 0.852116875373
3.5127 0.852713178295
3.5127 0.853309481216
3.6206 0.853905784138
3.6356 0.85450208706
3.6611 0.855098389982
3.662 0.855694692904
3.662 0.856290995826
3.6956 0.856887298748
3.6956 0.85748360167
3.6956 0.858079904592
3.7311 0.858676207513
3.7311 0.859272510435
3.7653 0.859868813357
3.7653 0.860465116279
3.8165 0.861061419201
3.836 0.861657722123
3.8712 0.862254025045
3.9675 0.862850327967
3.9867 0.863446630888
3.9867 0.86404293381
3.9867 0.864639236732
3.9989 0.865235539654
4.0 0.865831842576
4.0734 0.866428145498
4.0956 0.86702444842
4.0956 0.867620751342
4.0956 0.868217054264
4.1049 0.868813357185
4.1049 0.869409660107
4.1222 0.870005963029
4.1222 0.870602265951
4.1222 0.871198568873
4.1232 0.871794871795
4.1644 0.872391174717
4.1644 0.872987477639
4.2275 0.873583780561
4.2275 0.874180083482
4.2275 0.874776386404
4.2519 0.875372689326
4.2519 0.875968992248
4.2519 0.87656529517
4.2546 0.877161598092
4.2546 0.877757901014
4.3951 0.878354203936
4.4589 0.878950506857
4.4589 0.879546809779
4.4643 0.880143112701
4.4643 0.880739415623
4.4643 0.881335718545
4.5441 0.881932021467
4.6141 0.882528324389
4.6141 0.883124627311
4.6141 0.883720930233
4.6207 0.884317233154
4.675 0.884913536076
4.675 0.885509838998
4.8026 0.88610614192
4.8504 0.886702444842
5.075 0.887298747764
5.1095 0.887895050686
5.1714 0.888491353608
5.2253 0.88908765653
5.2253 0.889683959451
5.2253 0.890280262373
5.4586 0.890876565295
5.4586 0.891472868217
5.4628 0.892069171139
5.4628 0.892665474061
5.4628 0.893261776983
5.5297 0.893858079905
5.5297 0.894454382826
5.5297 0.895050685748
5.6055 0.89564698867
5.6055 0.896243291592
5.6055 0.896839594514
5.7735 0.897435897436
5.7735 0.898032200358
5.8889 0.89862850328
5.9522 0.899224806202
6.1333 0.899821109123
6.1333 0.900417412045
6.2617 0.901013714967
6.456 0.901610017889
6.456 0.902206320811
6.456 0.902802623733
6.4623 0.903398926655
6.4623 0.903995229577
6.4623 0.904591532498
6.634 0.90518783542
6.634 0.905784138342
6.634 0.906380441264
6.6373 0.906976744186
6.6373 0.907573047108
6.6373 0.90816935003
6.6593 0.908765652952
6.6593 0.909361955874
6.6593 0.909958258795
6.7619 0.910554561717
6.7619 0.911150864639
6.7619 0.911747167561
6.8596 0.912343470483
6.8596 0.912939773405
6.8596 0.913536076327
7.1818 0.914132379249
7.1818 0.914728682171
7.1818 0.915324985092
7.236 0.915921288014
7.246 0.916517590936
7.246 0.917113893858
7.246 0.91771019678
7.3548 0.918306499702
7.5036 0.918902802624
7.5714 0.919499105546
7.6909 0.920095408467
7.7107 0.920691711389
7.7736 0.921288014311
7.8372 0.921884317233
7.8372 0.922480620155
7.8372 0.923076923077
7.8519 0.923673225999
7.8519 0.924269528921
8.2128 0.924865831843
8.2128 0.925462134764
8.2128 0.926058437686
8.2328 0.926654740608
8.2328 0.92725104353
8.2328 0.927847346452
8.9482 0.928443649374
8.9482 0.929039952296
9.2619 0.929636255218
9.2619 0.93023255814
9.2619 0.930828861061
9.4103 0.931425163983
9.4103 0.932021466905
9.4103 0.932617769827
9.4894 0.933214072749
10.0 0.933810375671
10.0 0.934406678593
10.0 0.935002981515
10.0 0.935599284436
10.0 0.936195587358
10.0 0.93679189028
10.0 0.937388193202
10.0 0.937984496124
10.31 0.938580799046
10.436 0.939177101968
10.436 0.93977340489
10.556 0.940369707812
10.667 0.940966010733
12.333 0.941562313655
12.504 0.942158616577
12.504 0.942754919499
12.504 0.943351222421
12.65 0.943947525343
12.65 0.944543828265
12.688 0.945140131187
13.222 0.945736434109
13.222 0.94633273703
13.222 0.946929039952
14.423 0.947525342874
14.423 0.948121645796
14.423 0.948717948718
14.435 0.94931425164
14.435 0.949910554562
14.435 0.950506857484
14.875 0.951103160405
14.875 0.951699463327
14.875 0.952295766249
15.111 0.952892069171
15.111 0.953488372093
15.75 0.954084675015
15.75 0.954680977937
15.75 0.955277280859
15.833 0.955873583781
15.833 0.956469886702
16.049 0.957066189624
16.049 0.957662492546
16.049 0.958258795468
16.356 0.95885509839
16.356 0.959451401312
16.356 0.960047704234
16.5 0.960644007156
16.5 0.961240310078
16.5 0.961836612999
17.152 0.962432915921
17.647 0.963029218843
17.647 0.963625521765
17.8 0.964221824687
17.943 0.964818127609
19.9 0.965414430531
19.9 0.966010733453
19.9 0.966607036374
20.056 0.967203339296
20.056 0.967799642218
20.056 0.96839594514
20.415 0.968992248062
22.462 0.969588550984
22.545 0.970184853906
22.586 0.970781156828
22.586 0.97137745975
23.333 0.971973762671
25.636 0.972570065593
25.636 0.973166368515
30.25 0.973762671437
30.25 0.974358974359
30.25 0.974955277281
30.345 0.975551580203
30.345 0.976147883125
30.345 0.976744186046
34.0 0.977340488968
34.556 0.97793679189
37.5 0.978533094812
39.333 0.979129397734
43.923 0.979725700656
47.0 0.980322003578
47.538 0.9809183065
47.538 0.981514609422
47.538 0.982110912343
47.75 0.982707215265
47.75 0.983303518187
47.75 0.983899821109
48.6 0.984496124031
61.8 0.985092426953
61.8 0.985688729875
61.8 0.986285032797
70.0 0.986881335719
79.5 0.98747763864
79.5 0.988073941562
79.5 0.988670244484
103.33 0.989266547406
109.0 0.989862850328
115.5 0.99045915325
115.5 0.991055456172
152.5 0.991651759094
152.5 0.992248062015
153.53 0.992844364937
153.53 0.993440667859
153.53 0.994036970781
154.0 0.994633273703
154.0 0.995229576625
154.0 0.995825879547
161.0 0.996422182469
164.5 0.997018485391
164.5 0.997614788312
674.67 0.998211091234
724.5 0.998807394156
724.5 0.999403697078
724.5 1.0


==> tikz/cdf_TTB_0_2_0.txt <==
1.0676 0.000602046959663
1.0676 0.00120409391933
1.069 0.00180614087899
1.069 0.00240818783865
1.069 0.00301023479831
1.0714 0.00361228175798
1.0714 0.00421432871764
1.0714 0.0048163756773
1.0812 0.00541842263697
1.0821 0.00602046959663
1.0821 0.00662251655629
1.0821 0.00722456351595
1.0827 0.00782661047562
1.0827 0.00842865743528
1.1139 0.00903070439494
1.1139 0.00963275135461
1.1139 0.0102347983143
1.1273 0.0108368452739
1.1281 0.0114388922336
1.1281 0.0120409391933
1.1281 0.0126429861529
1.1497 0.0132450331126
1.1606 0.0138470800722
1.1755 0.0144491270319
1.1755 0.0150511739916
1.1755 0.0156532209512
1.1865 0.0162552679109
1.1915 0.0168573148706
1.1915 0.0174593618302
1.1915 0.0180614087899
1.2114 0.0186634557495
1.2135 0.0192655027092
1.2179 0.0198675496689
1.2179 0.0204695966285
1.2179 0.0210716435882
1.223 0.0216736905479
1.223 0.0222757375075
1.2445 0.0228777844672
1.2445 0.0234798314269
1.2445 0.0240818783865
1.2479 0.0246839253462
1.2479 0.0252859723058
1.2479 0.0258880192655
1.2556 0.0264900662252
1.2725 0.0270921131848
1.2919 0.0276941601445
1.2933 0.0282962071042
1.2988 0.0288982540638
1.2988 0.0295003010235
1.2988 0.0301023479831
1.3 0.0307043949428
1.3 0.0313064419025
1.3 0.0319084888621
1.3002 0.0325105358218
1.3002 0.0331125827815
1.3002 0.0337146297411
1.3028 0.0343166767008
1.306 0.0349187236604
1.3203 0.0355207706201
1.3203 0.0361228175798
1.3203 0.0367248645394
1.3243 0.0373269114991
1.3243 0.0379289584588
1.3243 0.0385310054184
1.3264 0.0391330523781
1.3353 0.0397350993377
1.3374 0.0403371462974
1.3374 0.0409391932571
1.3374 0.0415412402167
1.3406 0.0421432871764
1.3406 0.0427453341361
1.3429 0.0433473810957
1.3429 0.0439494280554
1.3429 0.0445514750151
1.3481 0.0451535219747
1.3481 0.0457555689344
1.3481 0.046357615894
1.3608 0.0469596628537
1.3608 0.0475617098134
1.3608 0.048163756773
1.3675 0.0487658037327
1.3718 0.0493678506924
1.3718 0.049969897652
1.3782 0.0505719446117
1.3782 0.0511739915713
1.3784 0.051776038531
1.3784 0.0523780854907
1.3784 0.0529801324503
1.3844 0.05358217941
1.3892 0.0541842263697
1.3905 0.0547862733293
1.3905 0.055388320289
1.3972 0.0559903672486
1.3972 0.0565924142083
1.3972 0.057194461168
1.3988 0.0577965081276
1.401 0.0583985550873
1.401 0.059000602047
1.401 0.0596026490066
1.4017 0.0602046959663
1.4061 0.0608067429259
1.4061 0.0614087898856
1.4061 0.0620108368453
1.41 0.0626128838049
1.41 0.0632149307646
1.41 0.0638169777243
1.4114 0.0644190246839
1.4165 0.0650210716436
1.4165 0.0656231186033
1.4165 0.0662251655629
1.4176 0.0668272125226
1.4176 0.0674292594822
1.4176 0.0680313064419
1.4179 0.0686333534016
1.4179 0.0692354003612
1.4179 0.0698374473209
1.4198 0.0704394942806
1.4214 0.0710415412402
1.4222 0.0716435881999
1.4222 0.0722456351595
1.424 0.0728476821192
1.4264 0.0734497290789
1.4265 0.0740517760385
1.4265 0.0746538229982
1.4265 0.0752558699579
1.4319 0.0758579169175
1.4319 0.0764599638772
1.4319 0.0770620108368
1.4374 0.0776640577965
1.4374 0.0782661047562
1.4374 0.0788681517158
1.4381 0.0794701986755
1.4381 0.0800722456352
1.4381 0.0806742925948
1.4408 0.0812763395545
1.4471 0.0818783865141
1.4471 0.0824804334738
1.4471 0.0830824804335
1.4491 0.0836845273931
1.4537 0.0842865743528
1.4537 0.0848886213125
1.4537 0.0854906682721
1.4549 0.0860927152318
1.4549 0.0866947621915
1.4598 0.0872968091511
1.4598 0.0878988561108
1.4634 0.0885009030704
1.4634 0.0891029500301
1.4634 0.0897049969898
1.4657 0.0903070439494
1.4657 0.0909090909091
1.4673 0.0915111378688
1.4767 0.0921131848284
1.4777 0.0927152317881
1.4777 0.0933172787477
1.4777 0.0939193257074
1.4818 0.0945213726671
1.4825 0.0951234196267
1.4825 0.0957254665864
1.4838 0.0963275135461
1.4838 0.0969295605057
1.486 0.0975316074654
1.4924 0.098133654425
1.4924 0.0987357013847
1.4924 0.0993377483444
1.4959 0.099939795304
1.4959 0.100541842264
1.4959 0.101143889223
1.4985 0.101745936183
1.4985 0.102347983143
1.4985 0.102950030102
1.4998 0.103552077062
1.5029 0.104154124022
1.5029 0.104756170981
1.5029 0.105358217941
1.5031 0.105960264901
1.5031 0.10656231186
1.5104 0.10716435882
1.5104 0.10776640578
1.5114 0.108368452739
1.5114 0.108970499699
1.5114 0.109572546659
1.5126 0.110174593618
1.5126 0.110776640578
1.5134 0.111378687538
1.514 0.111980734497
1.514 0.112582781457
1.514 0.113184828417
1.5153 0.113786875376
1.5169 0.114388922336
1.5169 0.114990969296
1.5172 0.115593016255
1.5172 0.116195063215
1.5172 0.116797110175
1.5192 0.117399157134
1.5192 0.118001204094
1.5192 0.118603251054
1.5216 0.119205298013
1.5216 0.119807344973
1.5282 0.120409391933
1.5328 0.121011438892
1.5328 0.121613485852
1.5328 0.122215532812
1.5337 0.122817579771
1.5337 0.123419626731
1.5337 0.124021673691
1.5363 0.12462372065
1.5412 0.12522576761
1.5412 0.12582781457
1.5412 0.126429861529
1.5413 0.127031908489
1.5413 0.127633955449
1.5413 0.128236002408
1.5413 0.128838049368
1.5442 0.129440096328
1.5442 0.130042143287
1.5442 0.130644190247
1.5448 0.131246237207
1.5448 0.131848284166
1.5469 0.132450331126
1.5469 0.133052378085
1.5469 0.133654425045
1.5473 0.134256472005
1.5473 0.134858518964
1.5473 0.135460565924
1.5493 0.136062612884
1.5493 0.136664659843
1.5493 0.137266706803
1.5504 0.137868753763
1.5504 0.138470800722
1.5562 0.139072847682
1.5562 0.139674894642
1.5562 0.140276941601
1.5566 0.140878988561
1.5566 0.141481035521
1.5566 0.14208308248
1.5594 0.14268512944
1.5645 0.1432871764
1.5645 0.143889223359
1.5645 0.144491270319
1.5671 0.145093317279
1.5671 0.145695364238
1.5712 0.146297411198
1.5712 0.146899458158
1.5712 0.147501505117
1.5713 0.148103552077
1.5713 0.148705599037
1.5713 0.149307645996
1.5789 0.149909692956
1.5815 0.150511739916
1.5826 0.151113786875
1.5826 0.151715833835
1.5826 0.152317880795
1.5837 0.152919927754
1.5851 0.153521974714
1.5851 0.154124021674
1.5851 0.154726068633
1.5866 0.155328115593
1.5866 0.155930162553
1.5866 0.156532209512
1.5917 0.157134256472
1.5924 0.157736303432
1.599 0.158338350391
1.599 0.158940397351
1.6009 0.159542444311
1.6015 0.16014449127
1.6015 0.16074653823
1.6036 0.16134858519
1.6036 0.161950632149
1.6036 0.162552679109
1.605 0.163154726069
1.605 0.163756773028
1.605 0.164358819988
1.6066 0.164960866948
1.6077 0.165562913907
1.6077 0.166164960867
1.6077 0.166767007827
1.6077 0.167369054786
1.61 0.167971101746
1.61 0.168573148706
1.6132 0.169175195665
1.6132 0.169777242625
1.6155 0.170379289585
1.6198 0.170981336544
1.6198 0.171583383504
1.6198 0.172185430464
1.6231 0.172787477423
1.6231 0.173389524383
1.6234 0.173991571343
1.6244 0.174593618302
1.6244 0.175195665262
1.6264 0.175797712222
1.6264 0.176399759181
1.6264 0.177001806141
1.6328 0.177603853101
1.6328 0.17820590006
1.6328 0.17880794702
1.6347 0.17940999398
1.6347 0.180012040939
1.6347 0.180614087899
1.6354 0.181216134859
1.6361 0.181818181818
1.637 0.182420228778
1.637 0.183022275738
1.637 0.183624322697
1.641 0.184226369657
1.6412 0.184828416616
1.6431 0.185430463576
1.6437 0.186032510536
1.6437 0.186634557495
1.6437 0.187236604455
1.6437 0.187838651415
1.6443 0.188440698374
1.647 0.189042745334
1.647 0.189644792294
1.647 0.190246839253
1.6479 0.190848886213
1.6479 0.191450933173
1.6479 0.192052980132
1.6498 0.192655027092
1.6498 0.193257074052
1.6498 0.193859121011
1.6503 0.194461167971
1.651 0.195063214931
1.6551 0.19566526189
1.6573 0.19626730885
1.6573 0.19686935581
1.6573 0.197471402769
1.6591 0.198073449729
1.6591 0.198675496689
1.6591 0.199277543648
1.6595 0.199879590608
1.6595 0.200481637568
1.6595 0.201083684527
1.6596 0.201685731487
1.6596 0.202287778447
1.6596 0.202889825406
1.6611 0.203491872366
1.6641 0.204093919326
1.6646 0.204695966285
1.6651 0.205298013245
1.668 0.205900060205
1.668 0.206502107164
1.6681 0.207104154124
1.6685 0.207706201084
1.6685 0.208308248043
1.6688 0.208910295003
1.6688 0.209512341963
1.6688 0.210114388922
1.6707 0.210716435882
1.6724 0.211318482842
1.6724 0.211920529801
1.6724 0.212522576761
1.6763 0.213124623721
1.6763 0.21372667068
1.6784 0.21432871764
1.6784 0.2149307646
1.6818 0.215532811559
1.6818 0.216134858519
1.6818 0.216736905479
1.6847 0.217338952438
1.6847 0.217940999398
1.6847 0.218543046358
1.6847 0.219145093317
1.6867 0.219747140277
1.688 0.220349187237
1.688 0.220951234196
1.6883 0.221553281156
1.6883 0.222155328116
1.6883 0.222757375075
1.6891 0.223359422035
1.6899 0.223961468995
1.6899 0.224563515954
1.6899 0.225165562914
1.6901 0.225767609874
1.6918 0.226369656833
1.6927 0.226971703793
1.6927 0.227573750753
1.6927 0.228175797712
1.6959 0.228777844672
1.6959 0.229379891632
1.6959 0.229981938591
1.701 0.230583985551
1.7017 0.231186032511
1.7017 0.23178807947
1.7017 0.23239012643
1.7019 0.23299217339
1.7019 0.233594220349
1.7019 0.234196267309
1.7026 0.234798314269
1.7032 0.235400361228
1.7032 0.236002408188
1.7033 0.236604455148
1.706 0.237206502107
1.706 0.237808549067
1.706 0.238410596026
1.7097 0.239012642986
1.71 0.239614689946
1.7123 0.240216736905
1.7123 0.240818783865
1.7123 0.241420830825
1.7143 0.242022877784
1.7143 0.242624924744
1.7143 0.243226971704
1.7166 0.243829018663
1.7166 0.244431065623
1.7177 0.245033112583
1.7177 0.245635159542
1.7177 0.246237206502
1.723 0.246839253462
1.723 0.247441300421
1.7275 0.248043347381
1.7275 0.248645394341
1.7289 0.2492474413
1.7289 0.24984948826
1.7313 0.25045153522
1.7317 0.251053582179
1.7317 0.251655629139
1.7317 0.252257676099
1.7327 0.252859723058
1.7327 0.253461770018
1.7355 0.254063816978
1.7355 0.254665863937
1.7372 0.255267910897
1.7372 0.255869957857
1.7372 0.256472004816
1.7394 0.257074051776
1.7394 0.257676098736
1.7407 0.258278145695
1.7407 0.258880192655
1.7407 0.259482239615
1.7407 0.260084286574
1.7413 0.260686333534
1.7413 0.261288380494
1.7414 0.261890427453
1.7423 0.262492474413
1.7435 0.263094521373
1.7435 0.263696568332
1.7443 0.264298615292
1.7443 0.264900662252
1.7472 0.265502709211
1.749 0.266104756171
1.7494 0.266706803131
1.7503 0.26730885009
1.7503 0.26791089705
1.7503 0.26851294401
1.7515 0.269114990969
1.7515 0.269717037929
1.7517 0.270319084889
1.7532 0.270921131848
1.7532 0.271523178808
1.7532 0.272125225768
1.7532 0.272727272727
1.7543 0.273329319687
1.7543 0.273931366647
1.7543 0.274533413606
1.757 0.275135460566
1.757 0.275737507526
1.7584 0.276339554485
1.7587 0.276941601445
1.759 0.277543648405
1.7597 0.278145695364
1.7597 0.278747742324
1.7637 0.279349789284
1.7647 0.279951836243
1.7647 0.280553883203
1.7647 0.281155930163
1.7647 0.281757977122
1.7667 0.282360024082
1.7667 0.282962071042
1.7681 0.283564118001
1.7709 0.284166164961
1.7709 0.284768211921
1.7709 0.28537025888
1.7724 0.28597230584
1.7724 0.2865743528
1.7741 0.287176399759
1.7741 0.287778446719
1.7744 0.288380493679
1.7758 0.288982540638
1.7759 0.289584587598
1.7759 0.290186634557
1.7759 0.290788681517
1.7763 0.291390728477
1.7775 0.291992775436
1.7775 0.292594822396
1.7775 0.293196869356
1.78 0.293798916315
1.785 0.294400963275
1.7854 0.295003010235
1.7884 0.295605057194
1.7888 0.296207104154
1.7888 0.296809151114
1.7895 0.297411198073
1.7895 0.298013245033
1.7895 0.298615291993
1.7942 0.299217338952
1.7942 0.299819385912
1.7942 0.300421432872
1.7954 0.301023479831
1.7954 0.301625526791
1.7957 0.302227573751
1.7957 0.30282962071
1.7957 0.30343166767
1.7958 0.30403371463
1.7958 0.304635761589
1.7958 0.305237808549
1.8004 0.305839855509
1.8042 0.306441902468
1.8071 0.307043949428
1.8071 0.307645996388
1.8075 0.308248043347
1.8075 0.308850090307
1.8075 0.309452137267
1.8079 0.310054184226
1.8097 0.310656231186
1.8097 0.311258278146
1.811 0.311860325105
1.811 0.312462372065
1.811 0.313064419025
1.8112 0.313666465984
1.8112 0.314268512944
1.8117 0.314870559904
1.812 0.315472606863
1.8121 0.316074653823
1.8137 0.316676700783
1.8137 0.317278747742
1.8137 0.317880794702
1.8138 0.318482841662
1.8138 0.319084888621
1.8138 0.319686935581
1.8143 0.320288982541
1.8143 0.3208910295
1.8143 0.32149307646
1.8169 0.32209512342
1.8201 0.322697170379
1.8214 0.323299217339
1.8214 0.323901264299
1.8237 0.324503311258
1.8237 0.325105358218
1.8237 0.325707405178
1.827 0.326309452137
1.827 0.326911499097
1.827 0.327513546057
1.8278 0.328115593016
1.8281 0.328717639976
1.8285 0.329319686936
1.8285 0.329921733895
1.83 0.330523780855
1.8315 0.331125827815
1.8315 0.331727874774
1.8315 0.332329921734
1.8315 0.332931968694
1.833 0.333534015653
1.8337 0.334136062613
1.8337 0.334738109573
1.8337 0.335340156532
1.8368 0.335942203492
1.8371 0.336544250452
1.8395 0.337146297411
1.8395 0.337748344371
1.8398 0.338350391331
1.8416 0.33895243829
1.8416 0.33955448525
1.8416 0.34015653221
1.8422 0.340758579169
1.8422 0.341360626129
1.8422 0.341962673089
1.8443 0.342564720048
1.8449 0.343166767008
1.8454 0.343768813967
1.8454 0.344370860927
1.8466 0.344972907887
1.8466 0.345574954846
1.8487 0.346177001806
1.8487 0.346779048766
1.8487 0.347381095725
1.8492 0.347983142685
1.8492 0.348585189645
1.8492 0.349187236604
1.8492 0.349789283564
1.8519 0.350391330524
1.8536 0.350993377483
1.8536 0.351595424443
1.8536 0.352197471403
1.8547 0.352799518362
1.8547 0.353401565322
1.8547 0.354003612282
1.8548 0.354605659241
1.8548 0.355207706201
1.8548 0.355809753161
1.8569 0.35641180012
1.8583 0.35701384708
1.8583 0.35761589404
1.8583 0.358217940999
1.8606 0.358819987959
1.8626 0.359422034919
1.8626 0.360024081878
1.8626 0.360626128838
1.863 0.361228175798
1.866 0.361830222757
1.866 0.362432269717
1.866 0.363034316677
1.8679 0.363636363636
1.8679 0.364238410596
1.8694 0.364840457556
1.8694 0.365442504515
1.8694 0.366044551475
1.872 0.366646598435
1.8728 0.367248645394
1.8728 0.367850692354
1.8728 0.368452739314
1.8738 0.369054786273
1.874 0.369656833233
1.874 0.370258880193
1.8749 0.370860927152
1.8756 0.371462974112
1.8785 0.372065021072
1.8785 0.372667068031
1.8809 0.373269114991
1.8809 0.373871161951
1.8809 0.37447320891
1.8827 0.37507525587
1.8827 0.37567730283
1.8843 0.376279349789
1.8846 0.376881396749
1.8846 0.377483443709
1.8883 0.378085490668
1.8883 0.378687537628
1.889 0.379289584588
1.889 0.379891631547
1.889 0.380493678507
1.8899 0.381095725467
1.8899 0.381697772426
1.8929 0.382299819386
1.8937 0.382901866346
1.8939 0.383503913305
1.8939 0.384105960265
1.8939 0.384708007225
1.8986 0.385310054184
1.8986 0.385912101144
1.8986 0.386514148104
1.899 0.387116195063
1.8993 0.387718242023
1.9004 0.388320288983
1.9039 0.388922335942
1.9039 0.389524382902
1.9039 0.390126429862
1.9049 0.390728476821
1.9049 0.391330523781
1.9049 0.391932570741
1.906 0.3925346177
1.906 0.39313666466
1.906 0.39373871162
1.9072 0.394340758579
1.9072 0.394942805539
1.9095 0.395544852498
1.9095 0.396146899458
1.9095 0.396748946418
1.9123 0.397350993377
1.9128 0.397953040337
1.9128 0.398555087297
1.9128 0.399157134256
1.9173 0.399759181216
1.9173 0.400361228176
1.9173 0.400963275135
1.9199 0.401565322095
1.9217 0.402167369055
1.9226 0.402769416014
1.9268 0.403371462974
1.9268 0.403973509934
1.9268 0.404575556893
1.9277 0.405177603853
1.9297 0.405779650813
1.9297 0.406381697772
1.9297 0.406983744732
1.9341 0.407585791692
1.9341 0.408187838651
1.9341 0.408789885611
1.9362 0.409391932571
1.9362 0.40999397953
1.9362 0.41059602649
1.9372 0.41119807345
1.9372 0.411800120409
1.9372 0.412402167369
1.9396 0.413004214329
1.9396 0.413606261288
1.9442 0.414208308248
1.9442 0.414810355208
1.9442 0.415412402167
1.945 0.416014449127
1.9453 0.416616496087
1.9465 0.417218543046
1.9465 0.417820590006
1.9482 0.418422636966
1.9512 0.419024683925
1.9512 0.419626730885
1.9513 0.420228777845
1.9513 0.420830824804
1.9513 0.421432871764
1.9523 0.422034918724
1.9523 0.422636965683
1.9523 0.423239012643
1.9544 0.423841059603
1.9551 0.424443106562
1.9576 0.425045153522
1.9576 0.425647200482
1.9589 0.426249247441
1.9626 0.426851294401
1.9626 0.427453341361
1.9626 0.42805538832
1.9629 0.42865743528
1.9629 0.42925948224
1.9653 0.429861529199
1.9653 0.430463576159
1.9653 0.431065623119
1.9666 0.431667670078
1.9666 0.432269717038
1.9666 0.432871763998
1.9675 0.433473810957
1.9675 0.434075857917
1.9675 0.434677904877
1.9689 0.435279951836
1.9689 0.435881998796
1.969 0.436484045756
1.969 0.437086092715
1.969 0.437688139675
1.9721 0.438290186635
1.9721 0.438892233594
1.9721 0.439494280554
1.9735 0.440096327514
1.9741 0.440698374473
1.9747 0.441300421433
1.9747 0.441902468393
1.9747 0.442504515352
1.9757 0.443106562312
1.9757 0.443708609272
1.9757 0.444310656231
1.978 0.444912703191
1.978 0.445514750151
1.978 0.44611679711
1.9789 0.44671884407
1.9789 0.44732089103
1.9789 0.447922937989
1.9793 0.448524984949
1.9793 0.449127031908
1.9798 0.449729078868
1.9806 0.450331125828
1.9806 0.450933172787
1.9808 0.451535219747
1.9824 0.452137266707
1.9871 0.452739313666
1.9871 0.453341360626
1.9871 0.453943407586
1.9898 0.454545454545
1.9898 0.455147501505
1.9983 0.455749548465
1.9983 0.456351595424
1.9983 0.456953642384
2.0 0.457555689344
2.0 0.458157736303
2.0114 0.458759783263
2.0128 0.459361830223
2.0128 0.459963877182
2.0136 0.460565924142
2.0136 0.461167971102
2.025 0.461770018061
2.0251 0.462372065021
2.0252 0.462974111981
2.0252 0.46357615894
2.0252 0.4641782059
2.0263 0.46478025286
2.0263 0.465382299819
2.034 0.465984346779
2.034 0.466586393739
2.0349 0.467188440698
2.0349 0.467790487658
2.0349 0.468392534618
2.0373 0.468994581577
2.0386 0.469596628537
2.0386 0.470198675497
2.0386 0.470800722456
2.0423 0.471402769416
2.0423 0.472004816376
2.0434 0.472606863335
2.0442 0.473208910295
2.0442 0.473810957255
2.0451 0.474413004214
2.0453 0.475015051174
2.0453 0.475617098134
2.0453 0.476219145093
2.0462 0.476821192053
2.0462 0.477423239013
2.0462 0.478025285972
2.0493 0.478627332932
2.0493 0.479229379892
2.0493 0.479831426851
2.0496 0.480433473811
2.0496 0.481035520771
2.0496 0.48163756773
2.0512 0.48223961469
2.0512 0.48284166165
2.0512 0.483443708609
2.0533 0.484045755569
2.0533 0.484647802529
2.0533 0.485249849488
2.0548 0.485851896448
2.0549 0.486453943408
2.0549 0.487055990367
2.0549 0.487658037327
2.0558 0.488260084287
2.0558 0.488862131246
2.0558 0.489464178206
2.0593 0.490066225166
2.0599 0.490668272125
2.0629 0.491270319085
2.0629 0.491872366045
2.0652 0.492474413004
2.0665 0.493076459964
2.0714 0.493678506924
2.0714 0.494280553883
2.0714 0.494882600843
2.0716 0.495484647803
2.0716 0.496086694762
2.0718 0.496688741722
2.0725 0.497290788682
2.0725 0.497892835641
2.0725 0.498494882601
2.0733 0.499096929561
2.0733 0.49969897652
2.074 0.50030102348
2.0745 0.50090307044
2.0745 0.501505117399
2.0745 0.502107164359
2.0757 0.502709211318
2.0757 0.503311258278
2.0779 0.503913305238
2.0794 0.504515352197
2.0794 0.505117399157
2.081 0.505719446117
2.0814 0.506321493076
2.0845 0.506923540036
2.0845 0.507525586996
2.0845 0.508127633955
2.0856 0.508729680915
2.0856 0.509331727875
2.0856 0.509933774834
2.0872 0.510535821794
2.0921 0.511137868754
2.0921 0.511739915713
2.0921 0.512341962673
2.0925 0.512944009633
2.0965 0.513546056592
2.0965 0.514148103552
2.0965 0.514750150512
2.0987 0.515352197471
2.0988 0.515954244431
2.0988 0.516556291391
2.0988 0.51715833835
2.0999 0.51776038531
2.0999 0.51836243227
2.0999 0.518964479229
2.1002 0.519566526189
2.1002 0.520168573149
2.1002 0.520770620108
2.1007 0.521372667068
2.1007 0.521974714028
2.1007 0.522576760987
2.1067 0.523178807947
2.1067 0.523780854907
2.107 0.524382901866
2.1078 0.524984948826
2.1085 0.525586995786
2.11 0.526189042745
2.11 0.526791089705
2.11 0.527393136665
2.1114 0.527995183624
2.1153 0.528597230584
2.1153 0.529199277544
2.1153 0.529801324503
2.119 0.530403371463
2.119 0.531005418423
2.119 0.531607465382
2.1199 0.532209512342
2.1199 0.532811559302
2.1209 0.533413606261
2.1209 0.534015653221
2.1209 0.534617700181
2.1242 0.53521974714
2.1306 0.5358217941
2.1306 0.53642384106
2.1314 0.537025888019
2.1314 0.537627934979
2.1314 0.538229981939
2.1341 0.538832028898
2.1345 0.539434075858
2.1345 0.540036122818
2.1345 0.540638169777
2.1444 0.541240216737
2.1444 0.541842263697
2.1444 0.542444310656
2.1453 0.543046357616
2.1453 0.543648404576
2.1453 0.544250451535
2.1455 0.544852498495
2.1455 0.545454545455
2.1463 0.546056592414
2.1463 0.546658639374
2.1463 0.547260686334
2.1498 0.547862733293
2.1529 0.548464780253
2.1559 0.549066827213
2.1604 0.549668874172
2.1605 0.550270921132
2.1617 0.550872968092
2.1617 0.551475015051
2.1682 0.552077062011
2.1682 0.552679108971
2.1682 0.55328115593
2.1685 0.55388320289
2.1686 0.554485249849
2.1686 0.555087296809
2.1686 0.555689343769
2.175 0.556291390728
2.175 0.556893437688
2.175 0.557495484648
2.1756 0.558097531607
2.1756 0.558699578567
2.1825 0.559301625527
2.1825 0.559903672486
2.1825 0.560505719446
2.1864 0.561107766406
2.1886 0.561709813365
2.1935 0.562311860325
2.1935 0.562913907285
2.1935 0.563515954244
2.2016 0.564118001204
2.2033 0.564720048164
2.2055 0.565322095123
2.2055 0.565924142083
2.2055 0.566526189043
2.2145 0.567128236002
2.2145 0.567730282962
2.2145 0.568332329922
2.2172 0.568934376881
2.2194 0.569536423841
2.2291 0.570138470801
2.2411 0.57074051776
2.2424 0.57134256472
2.2451 0.57194461168
2.2505 0.572546658639
2.2518 0.573148705599
2.2518 0.573750752559
2.2518 0.574352799518
2.2533 0.574954846478
2.2564 0.575556893438
2.2569 0.576158940397
2.2569 0.576760987357
2.2569 0.577363034317
2.2598 0.577965081276
2.2598 0.578567128236
2.2598 0.579169175196
2.2631 0.579771222155
2.2631 0.580373269115
2.2631 0.580975316075
2.266 0.581577363034
2.2804 0.582179409994
2.3077 0.582781456954
2.3163 0.583383503913
2.3175 0.583985550873
2.3175 0.584587597833
2.3233 0.585189644792
2.3233 0.585791691752
2.3233 0.586393738712
2.3242 0.586995785671
2.3242 0.587597832631
2.3242 0.588199879591
2.3277 0.58880192655
2.3315 0.58940397351
2.3315 0.59000602047
2.3315 0.590608067429
2.3368 0.591210114389
2.3412 0.591812161349
2.3412 0.592414208308
2.3412 0.593016255268
2.3448 0.593618302228
2.3448 0.594220349187
2.3448 0.594822396147
2.3506 0.595424443107
2.3506 0.596026490066
2.3506 0.596628537026
2.3513 0.597230583986
2.3513 0.597832630945
2.3513 0.598434677905
2.3536 0.599036724865
2.3536 0.599638771824
2.3536 0.600240818784
2.3582 0.600842865744
2.3582 0.601444912703
2.3616 0.602046959663
2.3616 0.602649006623
2.3616 0.603251053582
2.3616 0.603853100542
2.3616 0.604455147502
2.3616 0.605057194461
2.3632 0.605659241421
2.3647 0.60626128838
2.3647 0.60686333534
2.3647 0.6074653823
2.3667 0.608067429259
2.3667 0.608669476219
2.3667 0.609271523179
2.3694 0.609873570138
2.3694 0.610475617098
2.3695 0.611077664058
2.3695 0.611679711017
2.3695 0.612281757977
2.3769 0.612883804937
2.3775 0.613485851896
2.3775 0.614087898856
2.3775 0.614689945816
2.3805 0.615291992775
2.3805 0.615894039735
2.3805 0.616496086695
2.3818 0.617098133654
2.3835 0.617700180614
2.3835 0.618302227574
2.3835 0.618904274533
2.3929 0.619506321493
2.3929 0.620108368453
2.41 0.620710415412
2.4144 0.621312462372
2.4194 0.621914509332
2.4194 0.622516556291
2.4241 0.623118603251
2.4251 0.623720650211
2.4251 0.62432269717
2.4251 0.62492474413
2.4319 0.62552679109
2.4319 0.626128838049
2.4319 0.626730885009
2.434 0.627332931969
2.434 0.627934978928
2.434 0.628537025888
2.4381 0.629139072848
2.4447 0.629741119807
2.4501 0.630343166767
2.4501 0.630945213727
2.4578 0.631547260686
2.4578 0.632149307646
2.4598 0.632751354606
2.4598 0.633353401565
2.4598 0.633955448525
2.4649 0.634557495485
2.4652 0.635159542444
2.4652 0.635761589404
2.4652 0.636363636364
2.4669 0.636965683323
2.4738 0.637567730283
2.4812 0.638169777243
2.4831 0.638771824202
2.4831 0.639373871162
2.4831 0.639975918122
2.487 0.640577965081
2.487 0.641180012041
2.487 0.641782059001
2.4931 0.64238410596
2.4931 0.64298615292
2.4949 0.64358819988
2.4949 0.644190246839
2.4949 0.644792293799
2.4952 0.645394340759
2.5026 0.645996387718
2.5122 0.646598434678
2.5122 0.647200481638
2.5122 0.647802528597
2.5143 0.648404575557
2.5143 0.649006622517
2.5143 0.649608669476
2.5145 0.650210716436
2.5274 0.650812763396
2.5311 0.651414810355
2.5311 0.652016857315
2.5321 0.652618904275
2.5323 0.653220951234
2.5323 0.653822998194
2.5323 0.654425045154
2.5416 0.655027092113
2.5434 0.655629139073
2.5434 0.656231186033
2.5434 0.656833232992
2.5473 0.657435279952
2.5473 0.658037326911
2.5473 0.658639373871
2.5491 0.659241420831
2.5579 0.65984346779
2.5621 0.66044551475
2.5621 0.66104756171
2.5628 0.661649608669
2.5628 0.662251655629
2.5628 0.662853702589
2.572 0.663455749548
2.572 0.664057796508
2.572 0.664659843468
2.5721 0.665261890427
2.5721 0.665863937387
2.5721 0.666465984347
2.5724 0.667068031306
2.5751 0.667670078266
2.5767 0.668272125226
2.5767 0.668874172185
2.5767 0.669476219145
2.583 0.670078266105
2.5834 0.670680313064
2.5871 0.671282360024
2.589 0.671884406984
2.589 0.672486453943
2.589 0.673088500903
2.5989 0.673690547863
2.5989 0.674292594822
2.6047 0.674894641782
2.6047 0.675496688742
2.605 0.676098735701
2.605 0.676700782661
2.605 0.677302829621
2.6087 0.67790487658
2.6087 0.67850692354
2.6087 0.6791089705
2.6143 0.679711017459
2.6143 0.680313064419
2.6143 0.680915111379
2.6157 0.681517158338
2.6219 0.682119205298
2.6219 0.682721252258
2.6219 0.683323299217
2.6255 0.683925346177
2.6337 0.684527393137
2.6337 0.685129440096
2.6337 0.685731487056
2.6358 0.686333534016
2.6358 0.686935580975
2.6365 0.687537627935
2.6365 0.688139674895
2.6365 0.688741721854
2.6379 0.689343768814
2.6398 0.689945815774
2.6469 0.690547862733
2.6469 0.691149909693
2.6575 0.691751956653
2.6635 0.692354003612
2.6635 0.692956050572
2.6635 0.693558097532
2.6643 0.694160144491
2.6661 0.694762191451
2.6661 0.695364238411
2.6661 0.69596628537
2.6726 0.69656833233
2.6726 0.69717037929
2.6726 0.697772426249
2.6733 0.698374473209
2.6733 0.698976520169
2.6733 0.699578567128
2.6749 0.700180614088
2.6887 0.700782661048
2.6887 0.701384708007
2.7059 0.701986754967
2.7059 0.702588801927
2.7158 0.703190848886
2.7176 0.703792895846
2.7308 0.704394942806
2.7346 0.704996989765
2.7346 0.705599036725
2.736 0.706201083685
2.7385 0.706803130644
2.7385 0.707405177604
2.7385 0.708007224564
2.7421 0.708609271523
2.7459 0.709211318483
2.7459 0.709813365442
2.7459 0.710415412402
2.7482 0.711017459362
2.7482 0.711619506321
2.7482 0.712221553281
2.7505 0.712823600241
2.7533 0.7134256472
2.7533 0.71402769416
2.755 0.71462974112
2.755 0.715231788079
2.755 0.715833835039
2.7606 0.716435881999
2.7606 0.717037928958
2.7606 0.717639975918
2.7633 0.718242022878
2.7689 0.718844069837
2.7689 0.719446116797
2.7732 0.720048163757
2.7789 0.720650210716
2.7789 0.721252257676
2.7813 0.721854304636
2.7813 0.722456351595
2.7813 0.723058398555
2.7876 0.723660445515
2.7905 0.724262492474
2.7905 0.724864539434
2.7929 0.725466586394
2.7947 0.726068633353
2.8019 0.726670680313
2.8019 0.727272727273
2.8019 0.727874774232
2.814 0.728476821192
2.814 0.729078868152
2.814 0.729680915111
2.816 0.730282962071
2.816 0.730885009031
2.8168 0.73148705599
2.8247 0.73208910295
2.8247 0.73269114991
2.8247 0.733293196869
2.8272 0.733895243829
2.8272 0.734497290789
2.8272 0.735099337748
2.8285 0.735701384708
2.8285 0.736303431668
2.8382 0.736905478627
2.8382 0.737507525587
2.8382 0.738109572547
2.8385 0.738711619506
2.8385 0.739313666466
2.8385 0.739915713426
2.8516 0.740517760385
2.8516 0.741119807345
2.8516 0.741721854305
2.8968 0.742323901264
2.9017 0.742925948224
2.9017 0.743527995184
2.9017 0.744130042143
2.9068 0.744732089103
2.9068 0.745334136063
2.9068 0.745936183022
2.9107 0.746538229982
2.9107 0.747140276942
2.9107 0.747742323901
2.9108 0.748344370861
2.9108 0.748946417821
2.9239 0.74954846478
2.9261 0.75015051174
2.9261 0.7507525587
2.9261 0.751354605659
2.933 0.751956652619
2.9406 0.752558699579
2.9406 0.753160746538
2.9406 0.753762793498
2.9436 0.754364840458
2.9436 0.754966887417
2.9436 0.755568934377
2.9505 0.756170981337
2.9538 0.756773028296
2.9538 0.757375075256
2.9538 0.757977122216
2.9602 0.758579169175
2.9602 0.759181216135
2.9977 0.759783263095
3.0027 0.760385310054
3.0027 0.760987357014
3.0027 0.761589403973
3.0074 0.762191450933
3.0074 0.762793497893
3.0074 0.763395544852
3.0091 0.763997591812
3.0091 0.764599638772
3.0091 0.765201685731
3.0272 0.765803732691
3.0387 0.766405779651
3.0387 0.76700782661
3.0387 0.76760987357
3.0415 0.76821192053
3.0415 0.768813967489
3.0483 0.769416014449
3.0527 0.770018061409
3.0527 0.770620108368
3.0527 0.771222155328
3.0592 0.771824202288
3.0606 0.772426249247
3.0749 0.773028296207
3.0749 0.773630343167
3.0749 0.774232390126
3.1014 0.774834437086
3.1041 0.775436484046
3.1093 0.776038531005
3.1149 0.776640577965
3.1149 0.777242624925
3.1149 0.777844671884
3.116 0.778446718844
3.1231 0.779048765804
3.1365 0.779650812763
3.1365 0.780252859723
3.1365 0.780854906683
3.1646 0.781456953642
3.1646 0.782059000602
3.1646 0.782661047562
3.1966 0.783263094521
3.2181 0.783865141481
3.2181 0.784467188441
3.2181 0.7850692354
3.2192 0.78567128236
3.2192 0.78627332932
3.2192 0.786875376279
3.2222 0.787477423239
3.2222 0.788079470199
3.2222 0.788681517158
3.2255 0.789283564118
3.2255 0.789885611078
3.2277 0.790487658037
3.2472 0.791089704997
3.2472 0.791691751957
3.2472 0.792293798916
3.25 0.792895845876
3.25 0.793497892836
3.2546 0.794099939795
3.2827 0.794701986755
3.2908 0.795304033715
3.2908 0.795906080674
3.3006 0.796508127634
3.302 0.797110174594
3.3211 0.797712221553
3.341 0.798314268513
3.341 0.798916315473
3.341 0.799518362432
3.368 0.800120409392
3.368 0.800722456352
3.3959 0.801324503311
3.3959 0.801926550271
3.4187 0.802528597231
3.4187 0.80313064419
3.4187 0.80373269115
3.4194 0.80433473811
3.4252 0.804936785069
3.4252 0.805538832029
3.4252 0.806140878989
3.4291 0.806742925948
3.4291 0.807344972908
3.4291 0.807947019868
3.4347 0.808549066827
3.442 0.809151113787
3.442 0.809753160747
3.4489 0.810355207706
3.4648 0.810957254666
3.4751 0.811559301626
3.4751 0.812161348585
3.4751 0.812763395545
3.4799 0.813365442505
3.4799 0.813967489464
3.4799 0.814569536424
3.4922 0.815171583383
3.5925 0.815773630343
3.5925 0.816375677303
3.6033 0.816977724262
3.6505 0.817579771222
3.6505 0.818181818182
3.6505 0.818783865141
3.6992 0.819385912101
3.6992 0.819987959061
3.7304 0.82059000602
3.7304 0.82119205298
3.7304 0.82179409994
3.75 0.822396146899
3.7847 0.822998193859
3.8033 0.823600240819
3.8102 0.824202287778
3.8102 0.824804334738
3.814 0.825406381698
3.814 0.826008428657
3.814 0.826610475617
3.8264 0.827212522577
3.8264 0.827814569536
3.8264 0.828416616496
3.8372 0.829018663456
3.8382 0.829620710415
3.8382 0.830222757375
3.8382 0.830824804335
3.8457 0.831426851294
3.8474 0.832028898254
3.8727 0.832630945214
3.8727 0.833232992173
3.8981 0.833835039133
3.8981 0.834437086093
3.8981 0.835039133052
3.9123 0.835641180012
3.9123 0.836243226972
3.9365 0.836845273931
3.9499 0.837447320891
3.9499 0.838049367851
3.9678 0.83865141481
3.9678 0.83925346177
4.026 0.83985550873
4.026 0.840457555689
4.0749 0.841059602649
4.0749 0.841661649609
4.0749 0.842263696568
4.1059 0.842865743528
4.1059 0.843467790488
4.1059 0.844069837447
4.1187 0.844671884407
4.1679 0.845273931367
4.1679 0.845875978326
4.1679 0.846478025286
4.2074 0.847080072246
4.2074 0.847682119205
4.2101 0.848284166165
4.2457 0.848886213125
4.2457 0.849488260084
4.252 0.850090307044
4.252 0.850692354004
4.252 0.851294400963
4.2671 0.851896447923
4.2789 0.852498494883
4.2852 0.853100541842
4.2864 0.853702588802
4.3337 0.854304635762
4.3939 0.854906682721
4.3939 0.855508729681
4.3939 0.856110776641
4.3951 0.8567128236
4.4173 0.85731487056
4.4173 0.85791691752
4.4173 0.858518964479
4.4833 0.859121011439
4.4877 0.859723058399
4.491 0.860325105358
4.5185 0.860927152318
4.6029 0.861529199278
4.662 0.862131246237
4.6677 0.862733293197
4.6677 0.863335340157
4.6786 0.863937387116
4.6786 0.864539434076
4.6786 0.865141481036
4.7587 0.865743527995
4.7587 0.866345574955
4.8793 0.866947621914
4.8907 0.867549668874
4.9946 0.868151715834
5.0179 0.868753762793
5.0179 0.869355809753
5.0622 0.869957856713
5.0622 0.870559903672
5.0622 0.871161950632
5.1429 0.871763997592
5.2125 0.872366044551
5.3333 0.872968091511
5.3333 0.873570138471
5.4341 0.87417218543
5.4341 0.87477423239
5.4341 0.87537627935
5.5918 0.875978326309
5.5918 0.876580373269
5.5918 0.877182420229
5.651 0.877784467188
5.651 0.878386514148
5.7412 0.878988561108
5.7412 0.879590608067
5.7412 0.880192655027
5.7429 0.880794701987
5.9522 0.881396748946
6.1132 0.881998795906
6.1132 0.882600842866
6.1569 0.883202889825
6.1569 0.883804936785
6.1569 0.884406983745
6.2222 0.885009030704
6.2222 0.885611077664
6.2222 0.886213124624
6.2297 0.886815171583
6.2297 0.887417218543
6.2297 0.888019265503
6.3343 0.888621312462
6.3529 0.889223359422
6.3529 0.889825406382
6.4667 0.890427453341
6.5029 0.891029500301
6.5385 0.891631547261
6.5385 0.89223359422
6.5385 0.89283564118
6.5881 0.89343768814
6.5881 0.894039735099
6.5881 0.894641782059
6.6209 0.895243829019
6.6727 0.895845875978
6.6727 0.896447922938
6.7333 0.897049969898
6.7333 0.897652016857
6.7333 0.898254063817
6.7381 0.898856110777
6.7381 0.899458157736
6.7381 0.900060204696
6.8333 0.900662251656
6.8375 0.901264298615
6.8375 0.901866345575
6.8587 0.902468392535
7.0352 0.903070439494
7.0352 0.903672486454
7.0352 0.904274533414
7.16 0.904876580373
7.283 0.905478627333
7.283 0.906080674293
7.283 0.906682721252
7.5054 0.907284768212
7.8605 0.907886815172
7.8605 0.908488862131
7.8605 0.909090909091
7.8617 0.909692956051
7.8617 0.91029500301
7.8889 0.91089704997
7.8889 0.91149909693
7.8889 0.912101143889
8.0 0.912703190849
8.0 0.913305237809
8.0 0.913907284768
8.1712 0.914509331728
8.2069 0.915111378688
8.2069 0.915713425647
8.2069 0.916315472607
8.2617 0.916917519567
8.5359 0.917519566526
8.5359 0.918121613486
8.5359 0.918723660445
8.9905 0.919325707405
9.0659 0.919927754365
9.7879 0.920529801324
9.7879 0.921131848284
9.971 0.921733895244
10.0 0.922335942203
10.165 0.922937989163
10.165 0.923540036123
10.165 0.924142083082
10.25 0.924744130042
10.385 0.925346177002
10.385 0.925948223961
10.552 0.926550270921
10.552 0.927152317881
10.552 0.92775436484
10.68 0.9283564118
10.69 0.92895845876
10.69 0.929560505719
11.201 0.930162552679
11.3 0.930764599639
11.3 0.931366646598
11.396 0.931968693558
11.396 0.932570740518
11.611 0.933172787477
11.8 0.933774834437
11.8 0.934376881397
11.8 0.934978928356
12.138 0.935580975316
12.138 0.936183022276
12.138 0.936785069235
12.375 0.937387116195
12.375 0.937989163155
12.803 0.938591210114
12.803 0.939193257074
12.803 0.939795304034
13.222 0.940397350993
13.222 0.940999397953
13.222 0.941601444913
13.462 0.942203491872
13.462 0.942805538832
13.462 0.943407585792
14.069 0.944009632751
14.13 0.944611679711
14.13 0.945213726671
14.13 0.94581577363
14.172 0.94641782059
14.326 0.94701986755
14.61 0.947621914509
14.712 0.948223961469
14.712 0.948826008429
14.75 0.949428055388
14.75 0.950030102348
14.75 0.950632149308
14.944 0.951234196267
15.185 0.951836243227
15.222 0.952438290187
15.222 0.953040337146
15.222 0.953642384106
16.537 0.954244431066
16.537 0.954846478025
16.537 0.955448524985
16.833 0.956050571945
16.833 0.956652618904
16.833 0.957254665864
17.194 0.957856712824
17.194 0.958458759783
17.194 0.959060806743
20.0 0.959662853703
20.0 0.960264900662
20.0 0.960866947622
20.333 0.961468994582
20.333 0.962071041541
20.333 0.962673088501
21.133 0.963275135461
21.133 0.96387718242
21.133 0.96447922938
22.282 0.96508127634
22.282 0.965683323299
22.282 0.966285370259
22.4 0.966887417219
22.4 0.967489464178
22.4 0.968091511138
22.491 0.968693558098
22.491 0.969295605057
22.491 0.969897652017
22.538 0.970499698976
22.597 0.971101745936
23.333 0.971703792896
23.333 0.972305839855
24.343 0.972907886815
27.25 0.973509933775
27.25 0.974111980734
27.25 0.974714027694
31.25 0.975316074654
33.939 0.975918121613
45.333 0.976520168573
45.5 0.977122215533
46.0 0.977724262492
46.769 0.978326309452
46.769 0.978928356412
46.769 0.979530403371
53.75 0.980132450331
53.75 0.980734497291
53.75 0.98133654425
55.0 0.98193859121
55.0 0.98254063817
55.0 0.983142685129
58.5 0.983744732089
72.5 0.984346779049
74.5 0.984948826008
74.5 0.985550872968
74.5 0.986152919928
90.75 0.986754966887
90.75 0.987357013847
90.75 0.987959060807
97.0 0.988561107766
97.0 0.989163154726
98.362 0.989765201686
98.362 0.990367248645
98.362 0.990969295605
101.67 0.991571342565
115.0 0.992173389524
115.0 0.992775436484
156.0 0.993377483444
156.0 0.993979530403
157.5 0.994581577363
157.5 0.995183624323
157.5 0.995785671282
164.4 0.996387718242
195.5 0.996989765202
195.5 0.997591812161
322.67 0.998193859121
724.0 0.998795906081
724.0 0.99939795304
724.0 1.0


==> tikz/cdf_TTB_0_3_0.txt <==
1.0784 0.000604594921403
1.0784 0.00120918984281
1.0868 0.00181378476421
1.098 0.00241837968561
1.098 0.00302297460701
1.098 0.00362756952842
1.1015 0.00423216444982
1.1015 0.00483675937122
1.1015 0.00544135429262
1.1026 0.00604594921403
1.1026 0.00665054413543
1.1026 0.00725513905683
1.1068 0.00785973397823
1.1068 0.00846432889964
1.1498 0.00906892382104
1.1498 0.00967351874244
1.1498 0.0102781136638
1.1533 0.0108827085852
1.2174 0.0114873035067
1.2174 0.0120918984281
1.2376 0.0126964933495
1.2376 0.0133010882709
1.2661 0.0139056831923
1.2673 0.0145102781137
1.2673 0.0151148730351
1.2673 0.0157194679565
1.289 0.0163240628779
1.306 0.0169286577993
1.306 0.0175332527207
1.306 0.0181378476421
1.3077 0.0187424425635
1.3077 0.0193470374849
1.3077 0.0199516324063
1.3229 0.0205562273277
1.3229 0.0211608222491
1.3536 0.0217654171705
1.3774 0.0223700120919
1.3774 0.0229746070133
1.3774 0.0235792019347
1.3834 0.0241837968561
1.3853 0.0247883917775
1.3853 0.0253929866989
1.3853 0.0259975816203
1.3928 0.0266021765417
1.4045 0.0272067714631
1.4045 0.0278113663845
1.4045 0.0284159613059
1.407 0.0290205562273
1.407 0.0296251511487
1.407 0.0302297460701
1.4136 0.0308343409915
1.4136 0.0314389359129
1.4136 0.0320435308343
1.423 0.0326481257557
1.423 0.0332527206771
1.423 0.0338573155985
1.4255 0.03446191052
1.4419 0.0350665054414
1.4419 0.0356711003628
1.4419 0.0362756952842
1.4448 0.0368802902056
1.4448 0.037484885127
1.4448 0.0380894800484
1.4607 0.0386940749698
1.4607 0.0392986698912
1.4607 0.0399032648126
1.4624 0.040507859734
1.4624 0.0411124546554
1.4624 0.0417170495768
1.4657 0.0423216444982
1.4798 0.0429262394196
1.4825 0.043530834341
1.4845 0.0441354292624
1.4845 0.0447400241838
1.4845 0.0453446191052
1.4974 0.0459492140266
1.4974 0.046553808948
1.4974 0.0471584038694
1.5104 0.0477629987908
1.5126 0.0483675937122
1.5126 0.0489721886336
1.5134 0.049576783555
1.5148 0.0501813784764
1.5148 0.0507859733978
1.5154 0.0513905683192
1.5269 0.0519951632406
1.5328 0.052599758162
1.5337 0.0532043530834
1.5337 0.0538089480048
1.5337 0.0544135429262
1.5434 0.0550181378476
1.5434 0.055622732769
1.5434 0.0562273276904
1.5692 0.0568319226119
1.5724 0.0574365175333
1.5724 0.0580411124547
1.5741 0.0586457073761
1.5774 0.0592503022975
1.5774 0.0598548972189
1.5816 0.0604594921403
1.5816 0.0610640870617
1.5816 0.0616686819831
1.5884 0.0622732769045
1.5884 0.0628778718259
1.5984 0.0634824667473
1.5984 0.0640870616687
1.5984 0.0646916565901
1.5989 0.0652962515115
1.5989 0.0659008464329
1.5989 0.0665054413543
1.6044 0.0671100362757
1.6044 0.0677146311971
1.6044 0.0683192261185
1.6059 0.0689238210399
1.6059 0.0695284159613
1.6059 0.0701330108827
1.6067 0.0707376058041
1.6067 0.0713422007255
1.6116 0.0719467956469
1.6116 0.0725513905683
1.6116 0.0731559854897
1.6148 0.0737605804111
1.6185 0.0743651753325
1.6216 0.0749697702539
1.6216 0.0755743651753
1.6216 0.0761789600967
1.6217 0.0767835550181
1.6217 0.0773881499395
1.6217 0.0779927448609
1.6253 0.0785973397823
1.6253 0.0792019347037
1.6286 0.0798065296252
1.6286 0.0804111245466
1.6286 0.081015719468
1.6321 0.0816203143894
1.633 0.0822249093108
1.633 0.0828295042322
1.633 0.0834340991536
1.6371 0.084038694075
1.6371 0.0846432889964
1.6371 0.0852478839178
1.638 0.0858524788392
1.638 0.0864570737606
1.638 0.087061668682
1.6389 0.0876662636034
1.6389 0.0882708585248
1.6389 0.0888754534462
1.6477 0.0894800483676
1.6477 0.090084643289
1.6477 0.0906892382104
1.6484 0.0912938331318
1.6487 0.0918984280532
1.652 0.0925030229746
1.6558 0.093107617896
1.6558 0.0937122128174
1.6558 0.0943168077388
1.6572 0.0949214026602
1.6671 0.0955259975816
1.6671 0.096130592503
1.6671 0.0967351874244
1.6672 0.0973397823458
1.6677 0.0979443772672
1.6677 0.0985489721886
1.6677 0.09915356711
1.6685 0.0997581620314
1.6695 0.100362756953
1.6702 0.100967351874
1.672 0.101571946796
1.672 0.102176541717
1.672 0.102781136638
1.675 0.10338573156
1.6767 0.103990326481
1.6782 0.104594921403
1.6782 0.105199516324
1.6782 0.105804111245
1.6797 0.106408706167
1.6797 0.107013301088
1.6889 0.10761789601
1.6889 0.108222490931
1.6935 0.108827085852
1.6935 0.109431680774
1.6935 0.110036275695
1.6938 0.110640870617
1.6938 0.111245465538
1.6938 0.111850060459
1.6964 0.112454655381
1.6967 0.113059250302
1.6976 0.113663845224
1.6976 0.114268440145
1.6992 0.114873035067
1.6996 0.115477629988
1.6996 0.116082224909
1.7066 0.116686819831
1.7066 0.117291414752
1.7066 0.117896009674
1.7075 0.118500604595
1.71 0.119105199516
1.7115 0.119709794438
1.7134 0.120314389359
1.7134 0.120918984281
1.7134 0.121523579202
1.7147 0.122128174123
1.716 0.122732769045
1.7176 0.123337363966
1.7176 0.123941958888
1.7176 0.124546553809
1.7182 0.12515114873
1.7203 0.125755743652
1.7221 0.126360338573
1.7223 0.126964933495
1.7253 0.127569528416
1.7287 0.128174123337
1.7329 0.128778718259
1.7351 0.12938331318
1.7395 0.129987908102
1.7395 0.130592503023
1.7436 0.131197097944
1.7441 0.131801692866
1.7443 0.132406287787
1.7443 0.133010882709
1.7443 0.13361547763
1.7472 0.134220072551
1.7539 0.134824667473
1.7539 0.135429262394
1.7539 0.136033857316
1.7544 0.136638452237
1.7544 0.137243047158
1.7544 0.13784764208
1.7551 0.138452237001
1.7551 0.139056831923
1.7551 0.139661426844
1.7569 0.140266021765
1.7569 0.140870616687
1.7569 0.141475211608
1.7584 0.14207980653
1.7613 0.142684401451
1.7613 0.143288996372
1.7618 0.143893591294
1.7618 0.144498186215
1.7618 0.145102781137
1.7642 0.145707376058
1.7684 0.146311970979
1.7684 0.146916565901
1.7684 0.147521160822
1.7718 0.148125755744
1.7718 0.148730350665
1.7718 0.149334945586
1.7725 0.149939540508
1.7725 0.150544135429
1.7746 0.151148730351
1.7746 0.151753325272
1.7802 0.152357920193
1.7887 0.152962515115
1.789 0.153567110036
1.789 0.154171704958
1.789 0.154776299879
1.7942 0.1553808948
1.795 0.155985489722
1.795 0.156590084643
1.795 0.157194679565
1.7995 0.157799274486
1.801 0.158403869407
1.801 0.159008464329
1.801 0.15961305925
1.8038 0.160217654172
1.8038 0.160822249093
1.8038 0.161426844015
1.8056 0.162031438936
1.8069 0.162636033857
1.8069 0.163240628779
1.8072 0.1638452237
1.8076 0.164449818622
1.8076 0.165054413543
1.8102 0.165659008464
1.8102 0.166263603386
1.8102 0.166868198307
1.8114 0.167472793229
1.8114 0.16807738815
1.8114 0.168681983071
1.8126 0.169286577993
1.8126 0.169891172914
1.8126 0.170495767836
1.8154 0.171100362757
1.8154 0.171704957678
1.8154 0.1723095526
1.8157 0.172914147521
1.8157 0.173518742443
1.8157 0.174123337364
1.8163 0.174727932285
1.8163 0.175332527207
1.8176 0.175937122128
1.823 0.17654171705
1.823 0.177146311971
1.823 0.177750906892
1.8262 0.178355501814
1.8264 0.178960096735
1.8264 0.179564691657
1.8264 0.180169286578
1.8305 0.180773881499
1.8305 0.181378476421
1.8319 0.181983071342
1.834 0.182587666264
1.8376 0.183192261185
1.8379 0.183796856106
1.8379 0.184401451028
1.8379 0.185006045949
1.838 0.185610640871
1.8386 0.186215235792
1.8386 0.186819830713
1.8386 0.187424425635
1.8408 0.188029020556
1.8408 0.188633615478
1.8408 0.189238210399
1.8415 0.18984280532
1.8436 0.190447400242
1.8436 0.191051995163
1.8437 0.191656590085
1.8494 0.192261185006
1.8494 0.192865779927
1.8494 0.193470374849
1.8523 0.19407496977
1.8523 0.194679564692
1.8523 0.195284159613
1.8534 0.195888754534
1.8534 0.196493349456
1.8534 0.197097944377
1.8539 0.197702539299
1.8539 0.19830713422
1.8561 0.198911729141
1.8569 0.199516324063
1.8572 0.200120918984
1.8577 0.200725513906
1.8577 0.201330108827
1.8592 0.201934703748
1.8592 0.20253929867
1.8606 0.203143893591
1.8606 0.203748488513
1.8606 0.204353083434
1.8611 0.204957678356
1.8615 0.205562273277
1.8615 0.206166868198
1.8647 0.20677146312
1.8648 0.207376058041
1.8648 0.207980652963
1.8648 0.208585247884
1.8677 0.209189842805
1.8677 0.209794437727
1.8685 0.210399032648
1.8715 0.21100362757
1.8715 0.211608222491
1.8769 0.212212817412
1.8769 0.212817412334
1.8769 0.213422007255
1.8776 0.214026602177
1.878 0.214631197098
1.878 0.215235792019
1.878 0.215840386941
1.8799 0.216444981862
1.8799 0.217049576784
1.8799 0.217654171705
1.8807 0.218258766626
1.8807 0.218863361548
1.8807 0.219467956469
1.8807 0.220072551391
1.8807 0.220677146312
1.8821 0.221281741233
1.8821 0.221886336155
1.8821 0.222490931076
1.8831 0.223095525998
1.8873 0.223700120919
1.8873 0.22430471584
1.8873 0.224909310762
1.8881 0.225513905683
1.8918 0.226118500605
1.8918 0.226723095526
1.8931 0.227327690447
1.8931 0.227932285369
1.8931 0.22853688029
1.8933 0.229141475212
1.8933 0.229746070133
1.8933 0.230350665054
1.8934 0.230955259976
1.8936 0.231559854897
1.8961 0.232164449819
1.8961 0.23276904474
1.8966 0.233373639661
1.8979 0.233978234583
1.8979 0.234582829504
1.8979 0.235187424426
1.901 0.235792019347
1.9052 0.236396614268
1.9052 0.23700120919
1.9141 0.237605804111
1.9162 0.238210399033
1.9162 0.238814993954
1.9176 0.239419588875
1.9199 0.240024183797
1.9199 0.240628778718
1.9213 0.24123337364
1.9213 0.241837968561
1.9213 0.242442563482
1.9232 0.243047158404
1.9232 0.243651753325
1.9232 0.244256348247
1.9235 0.244860943168
1.9244 0.245465538089
1.9244 0.246070133011
1.9266 0.246674727932
1.93 0.247279322854
1.93 0.247883917775
1.93 0.248488512696
1.9317 0.249093107618
1.9317 0.249697702539
1.9326 0.250302297461
1.935 0.250906892382
1.94 0.251511487304
1.94 0.252116082225
1.9402 0.252720677146
1.9403 0.253325272068
1.9449 0.253929866989
1.9458 0.254534461911
1.9469 0.255139056832
1.9478 0.255743651753
1.9478 0.256348246675
1.9478 0.256952841596
1.9478 0.257557436518
1.9478 0.258162031439
1.9491 0.25876662636
1.9491 0.259371221282
1.9491 0.259975816203
1.9494 0.260580411125
1.9494 0.261185006046
1.9495 0.261789600967
1.9495 0.262394195889
1.9495 0.26299879081
1.9502 0.263603385732
1.9503 0.264207980653
1.9503 0.264812575574
1.9503 0.265417170496
1.9518 0.266021765417
1.9518 0.266626360339
1.9518 0.26723095526
1.9519 0.267835550181
1.9539 0.268440145103
1.9539 0.269044740024
1.9539 0.269649334946
1.954 0.270253929867
1.954 0.270858524788
1.954 0.27146311971
1.9561 0.272067714631
1.9571 0.272672309553
1.9571 0.273276904474
1.9571 0.273881499395
1.9608 0.274486094317
1.9608 0.275090689238
1.9608 0.27569528416
1.9636 0.276299879081
1.9636 0.276904474002
1.9674 0.277509068924
1.9699 0.278113663845
1.9699 0.278718258767
1.9699 0.279322853688
1.9704 0.279927448609
1.9719 0.280532043531
1.9724 0.281136638452
1.9724 0.281741233374
1.9724 0.282345828295
1.973 0.282950423216
1.9746 0.283555018138
1.9756 0.284159613059
1.9756 0.284764207981
1.9791 0.285368802902
1.9791 0.285973397823
1.9791 0.286577992745
1.9799 0.287182587666
1.9799 0.287787182588
1.9799 0.288391777509
1.9829 0.28899637243
1.9829 0.289600967352
1.9829 0.290205562273
1.9837 0.290810157195
1.9837 0.291414752116
1.9849 0.292019347037
1.9849 0.292623941959
1.9849 0.29322853688
1.9898 0.293833131802
1.9901 0.294437726723
1.9901 0.295042321644
1.9901 0.295646916566
1.9995 0.296251511487
2.0042 0.296856106409
2.0043 0.29746070133
2.0079 0.298065296252
2.0117 0.298669891173
2.0129 0.299274486094
2.0135 0.299879081016
2.0164 0.300483675937
2.0167 0.301088270859
2.0177 0.30169286578
2.0177 0.302297460701
2.0177 0.302902055623
2.0189 0.303506650544
2.0189 0.304111245466
2.019 0.304715840387
2.019 0.305320435308
2.019 0.30592503023
2.0236 0.306529625151
2.0236 0.307134220073
2.0236 0.307738814994
2.0242 0.308343409915
2.0242 0.308948004837
2.0246 0.309552599758
2.0246 0.31015719468
2.0246 0.310761789601
2.0248 0.311366384522
2.0248 0.311970979444
2.0248 0.312575574365
2.0254 0.313180169287
2.0293 0.313784764208
2.0293 0.314389359129
2.0293 0.314993954051
2.0298 0.315598548972
2.0298 0.316203143894
2.0298 0.316807738815
2.0332 0.317412333736
2.0332 0.318016928658
2.0332 0.318621523579
2.034 0.319226118501
2.034 0.319830713422
2.034 0.320435308343
2.0343 0.321039903265
2.0343 0.321644498186
2.0343 0.322249093108
2.0346 0.322853688029
2.0346 0.32345828295
2.0396 0.324062877872
2.0396 0.324667472793
2.0396 0.325272067715
2.0407 0.325876662636
2.0407 0.326481257557
2.0407 0.327085852479
2.0444 0.3276904474
2.0444 0.328295042322
2.0451 0.328899637243
2.0465 0.329504232164
2.0475 0.330108827086
2.0475 0.330713422007
2.0475 0.331318016929
2.05 0.33192261185
2.0519 0.332527206771
2.0519 0.333131801693
2.0552 0.333736396614
2.0552 0.334340991536
2.0552 0.334945586457
2.056 0.335550181378
2.056 0.3361547763
2.0579 0.336759371221
2.0579 0.337363966143
2.0579 0.337968561064
2.0596 0.338573155985
2.0596 0.339177750907
2.0596 0.339782345828
2.0598 0.34038694075
2.0598 0.340991535671
2.0598 0.341596130592
2.0626 0.342200725514
2.0626 0.342805320435
2.0626 0.343409915357
2.0669 0.344014510278
2.0686 0.3446191052
2.0686 0.345223700121
2.0686 0.345828295042
2.0703 0.346432889964
2.0703 0.347037484885
2.0758 0.347642079807
2.0758 0.348246674728
2.0761 0.348851269649
2.0761 0.349455864571
2.0761 0.350060459492
2.0887 0.350665054414
2.0887 0.351269649335
2.0887 0.351874244256
2.0896 0.352478839178
2.0896 0.353083434099
2.0896 0.353688029021
2.0897 0.354292623942
2.0897 0.354897218863
2.0911 0.355501813785
2.0911 0.356106408706
2.0924 0.356711003628
2.093 0.357315598549
2.093 0.35792019347
2.093 0.358524788392
2.0931 0.359129383313
2.0931 0.359733978235
2.0931 0.360338573156
2.0936 0.360943168077
2.0936 0.361547762999
2.0936 0.36215235792
2.0937 0.362756952842
2.0937 0.363361547763
2.0941 0.363966142684
2.0944 0.364570737606
2.0944 0.365175332527
2.0944 0.365779927449
2.0947 0.36638452237
2.0972 0.366989117291
2.0972 0.367593712213
2.0972 0.368198307134
2.098 0.368802902056
2.098 0.369407496977
2.098 0.370012091898
2.098 0.37061668682
2.1011 0.371221281741
2.1058 0.371825876663
2.1058 0.372430471584
2.1091 0.373035066505
2.1099 0.373639661427
2.1099 0.374244256348
2.112 0.37484885127
2.1121 0.375453446191
2.1121 0.376058041112
2.1121 0.376662636034
2.1124 0.377267230955
2.1124 0.377871825877
2.1124 0.378476420798
2.1149 0.379081015719
2.1149 0.379685610641
2.1158 0.380290205562
2.1158 0.380894800484
2.118 0.381499395405
2.121 0.382103990326
2.121 0.382708585248
2.121 0.383313180169
2.1228 0.383917775091
2.1228 0.384522370012
2.1228 0.385126964933
2.1269 0.385731559855
2.1269 0.386336154776
2.1269 0.386940749698
2.1273 0.387545344619
2.1273 0.388149939541
2.1308 0.388754534462
2.1318 0.389359129383
2.133 0.389963724305
2.133 0.390568319226
2.133 0.391172914148
2.1332 0.391777509069
2.1332 0.39238210399
2.1337 0.392986698912
2.1337 0.393591293833
2.1337 0.394195888755
2.1356 0.394800483676
2.1356 0.395405078597
2.1356 0.396009673519
2.1363 0.39661426844
2.1363 0.397218863362
2.1363 0.397823458283
2.1364 0.398428053204
2.137 0.399032648126
2.137 0.399637243047
2.1378 0.400241837969
2.1378 0.40084643289
2.1378 0.401451027811
2.139 0.402055622733
2.1395 0.402660217654
2.1426 0.403264812576
2.1455 0.403869407497
2.1509 0.404474002418
2.1509 0.40507859734
2.1537 0.405683192261
2.1537 0.406287787183
2.1537 0.406892382104
2.1582 0.407496977025
2.1584 0.408101571947
2.1584 0.408706166868
2.1608 0.40931076179
2.1626 0.409915356711
2.1636 0.410519951632
2.1636 0.411124546554
2.1636 0.411729141475
2.1651 0.412333736397
2.1651 0.412938331318
2.1651 0.413542926239
2.1654 0.414147521161
2.1654 0.414752116082
2.1654 0.415356711004
2.1656 0.415961305925
2.1677 0.416565900846
2.1677 0.417170495768
2.1677 0.417775090689
2.1685 0.418379685611
2.1725 0.418984280532
2.1808 0.419588875453
2.1814 0.420193470375
2.1838 0.420798065296
2.1838 0.421402660218
2.1838 0.422007255139
2.184 0.42261185006
2.184 0.423216444982
2.1857 0.423821039903
2.1895 0.424425634825
2.192 0.425030229746
2.192 0.425634824667
2.1949 0.426239419589
2.1949 0.42684401451
2.201 0.427448609432
2.2031 0.428053204353
2.2049 0.428657799274
2.2075 0.429262394196
2.2077 0.429866989117
2.2084 0.430471584039
2.2084 0.43107617896
2.2084 0.431680773881
2.2091 0.432285368803
2.2118 0.432889963724
2.2118 0.433494558646
2.2153 0.434099153567
2.2153 0.434703748489
2.2153 0.43530834341
2.218 0.435912938331
2.218 0.436517533253
2.2233 0.437122128174
2.2233 0.437726723096
2.2233 0.438331318017
2.2235 0.438935912938
2.2235 0.43954050786
2.2235 0.440145102781
2.229 0.440749697703
2.2321 0.441354292624
2.2321 0.441958887545
2.2321 0.442563482467
2.2385 0.443168077388
2.2385 0.44377267231
2.2385 0.444377267231
2.2386 0.444981862152
2.2386 0.445586457074
2.2393 0.446191051995
2.2393 0.446795646917
2.2393 0.447400241838
2.2441 0.448004836759
2.2476 0.448609431681
2.2476 0.449214026602
2.2485 0.449818621524
2.2485 0.450423216445
2.2485 0.451027811366
2.2488 0.451632406288
2.2488 0.452237001209
2.2488 0.452841596131
2.249 0.453446191052
2.249 0.454050785973
2.249 0.454655380895
2.2508 0.455259975816
2.252 0.455864570738
2.2595 0.456469165659
2.2595 0.45707376058
2.2595 0.457678355502
2.2595 0.458282950423
2.2632 0.458887545345
2.2656 0.459492140266
2.2656 0.460096735187
2.2728 0.460701330109
2.2728 0.46130592503
2.2728 0.461910519952
2.2752 0.462515114873
2.2755 0.463119709794
2.2755 0.463724304716
2.2757 0.464328899637
2.2757 0.464933494559
2.2757 0.46553808948
2.2863 0.466142684401
2.2863 0.466747279323
2.2863 0.467351874244
2.2876 0.467956469166
2.3022 0.468561064087
2.3035 0.469165659008
2.3035 0.46977025393
2.3052 0.470374848851
2.3064 0.470979443773
2.3064 0.471584038694
2.3073 0.472188633615
2.3075 0.472793228537
2.3075 0.473397823458
2.3095 0.47400241838
2.3095 0.474607013301
2.3095 0.475211608222
2.3187 0.475816203144
2.3187 0.476420798065
2.3187 0.477025392987
2.3242 0.477629987908
2.3242 0.478234582829
2.3242 0.478839177751
2.3265 0.479443772672
2.3312 0.480048367594
2.3312 0.480652962515
2.3333 0.481257557437
2.3366 0.481862152358
2.3404 0.482466747279
2.3404 0.483071342201
2.3404 0.483675937122
2.3442 0.484280532044
2.3442 0.484885126965
2.3442 0.485489721886
2.3443 0.486094316808
2.347 0.486698911729
2.3477 0.487303506651
2.3477 0.487908101572
2.3477 0.488512696493
2.3486 0.489117291415
2.3486 0.489721886336
2.3486 0.490326481258
2.3504 0.490931076179
2.3596 0.4915356711
2.3596 0.492140266022
2.3616 0.492744860943
2.3616 0.493349455865
2.3616 0.493954050786
2.3623 0.494558645707
2.3633 0.495163240629
2.365 0.49576783555
2.365 0.496372430472
2.365 0.496977025393
2.3673 0.497581620314
2.3673 0.498186215236
2.3673 0.498790810157
2.3685 0.499395405079
2.3685 0.5
2.3685 0.500604594921
2.3694 0.501209189843
2.3694 0.501813784764
2.3769 0.502418379686
2.3773 0.503022974607
2.379 0.503627569528
2.379 0.50423216445
2.379 0.504836759371
2.3795 0.505441354293
2.3795 0.506045949214
2.3806 0.506650544135
2.3806 0.507255139057
2.3806 0.507859733978
2.3829 0.5084643289
2.3853 0.509068923821
2.3853 0.509673518742
2.3853 0.510278113664
2.3865 0.510882708585
2.3888 0.511487303507
2.3909 0.512091898428
2.4114 0.512696493349
2.4114 0.513301088271
2.4114 0.513905683192
2.4149 0.514510278114
2.4149 0.515114873035
2.4149 0.515719467956
2.4163 0.516324062878
2.4174 0.516928657799
2.4204 0.517533252721
2.4221 0.518137847642
2.4221 0.518742442563
2.4221 0.519347037485
2.4254 0.519951632406
2.4254 0.520556227328
2.4254 0.521160822249
2.4295 0.52176541717
2.4295 0.522370012092
2.4295 0.522974607013
2.4326 0.523579201935
2.4326 0.524183796856
2.4326 0.524788391777
2.4329 0.525392986699
2.4329 0.52599758162
2.4329 0.526602176542
2.4388 0.527206771463
2.4397 0.527811366385
2.4397 0.528415961306
2.4397 0.529020556227
2.4406 0.529625151149
2.4406 0.53022974607
2.4406 0.530834340992
2.4445 0.531438935913
2.4445 0.532043530834
2.4445 0.532648125756
2.4446 0.533252720677
2.4446 0.533857315599
2.4446 0.53446191052
2.4448 0.535066505441
2.4448 0.535671100363
2.4448 0.536275695284
2.4471 0.536880290206
2.4492 0.537484885127
2.452 0.538089480048
2.4521 0.53869407497
2.4521 0.539298669891
2.4521 0.539903264813
2.4571 0.540507859734
2.4571 0.541112454655
2.4571 0.541717049577
2.4733 0.542321644498
2.4778 0.54292623942
2.4778 0.543530834341
2.4778 0.544135429262
2.482 0.544740024184
2.482 0.545344619105
2.4873 0.545949214027
2.4873 0.546553808948
2.4874 0.547158403869
2.4877 0.547762998791
2.4877 0.548367593712
2.4881 0.548972188634
2.4881 0.549576783555
2.4881 0.550181378476
2.4969 0.550785973398
2.505 0.551390568319
2.5051 0.551995163241
2.5051 0.552599758162
2.5051 0.553204353083
2.5057 0.553808948005
2.5137 0.554413542926
2.5146 0.555018137848
2.5158 0.555622732769
2.5181 0.55622732769
2.5215 0.556831922612
2.5215 0.557436517533
2.5215 0.558041112455
2.5242 0.558645707376
2.5261 0.559250302297
2.5261 0.559854897219
2.5269 0.56045949214
2.5298 0.561064087062
2.531 0.561668681983
2.5311 0.562273276904
2.5401 0.562877871826
2.5413 0.563482466747
2.5504 0.564087061669
2.5504 0.56469165659
2.5504 0.565296251511
2.5574 0.565900846433
2.5613 0.566505441354
2.5613 0.567110036276
2.5613 0.567714631197
2.5644 0.568319226118
2.5644 0.56892382104
2.5644 0.569528415961
2.5696 0.570133010883
2.5696 0.570737605804
2.5752 0.571342200726
2.5752 0.571946795647
2.5752 0.572551390568
2.5776 0.57315598549
2.5793 0.573760580411
2.5793 0.574365175333
2.5793 0.574969770254
2.5854 0.575574365175
2.5857 0.576178960097
2.5857 0.576783555018
2.5964 0.57738814994
2.5964 0.577992744861
2.602 0.578597339782
2.6031 0.579201934704
2.6047 0.579806529625
2.6107 0.580411124547
2.6107 0.581015719468
2.6113 0.581620314389
2.6124 0.582224909311
2.6129 0.582829504232
2.6135 0.583434099154
2.6135 0.584038694075
2.6227 0.584643288996
2.6311 0.585247883918
2.6311 0.585852478839
2.6311 0.586457073761
2.6313 0.587061668682
2.6313 0.587666263603
2.632 0.588270858525
2.632 0.588875453446
2.632 0.589480048368
2.6337 0.590084643289
2.634 0.59068923821
2.634 0.591293833132
2.6533 0.591898428053
2.6533 0.592503022975
2.6533 0.593107617896
2.6584 0.593712212817
2.6584 0.594316807739
2.664 0.59492140266
2.664 0.595525997582
2.6669 0.596130592503
2.6795 0.596735187424
2.6812 0.597339782346
2.6812 0.597944377267
2.6812 0.598548972189
2.6909 0.59915356711
2.6923 0.599758162031
2.6923 0.600362756953
2.6923 0.600967351874
2.695 0.601571946796
2.695 0.602176541717
2.695 0.602781136638
2.6971 0.60338573156
2.6971 0.603990326481
2.6971 0.604594921403
2.7002 0.605199516324
2.7002 0.605804111245
2.7002 0.606408706167
2.7059 0.607013301088
2.7072 0.60761789601
2.7072 0.608222490931
2.7084 0.608827085852
2.7084 0.609431680774
2.7084 0.610036275695
2.7091 0.610640870617
2.7137 0.611245465538
2.7137 0.611850060459
2.7158 0.612454655381
2.7158 0.613059250302
2.7158 0.613663845224
2.7215 0.614268440145
2.7215 0.614873035066
2.7215 0.615477629988
2.724 0.616082224909
2.724 0.616686819831
2.724 0.617291414752
2.7287 0.617896009674
2.7287 0.618500604595
2.7323 0.619105199516
2.7323 0.619709794438
2.7323 0.620314389359
2.7359 0.620918984281
2.7359 0.621523579202
2.7359 0.622128174123
2.7427 0.622732769045
2.7535 0.623337363966
2.7535 0.623941958888
2.7535 0.624546553809
2.7542 0.62515114873
2.7576 0.625755743652
2.7577 0.626360338573
2.7577 0.626964933495
2.7577 0.627569528416
2.7615 0.628174123337
2.763 0.628778718259
2.763 0.62938331318
2.763 0.629987908102
2.7646 0.630592503023
2.7659 0.631197097944
2.7659 0.631801692866
2.7659 0.632406287787
2.7693 0.633010882709
2.7693 0.63361547763
2.7693 0.634220072551
2.7817 0.634824667473
2.7817 0.635429262394
2.7817 0.636033857316
2.7861 0.636638452237
2.7861 0.637243047158
2.7861 0.63784764208
2.7907 0.638452237001
2.7907 0.639056831923
2.7907 0.639661426844
2.7946 0.640266021765
2.7946 0.640870616687
2.7946 0.641475211608
2.7974 0.64207980653
2.7974 0.642684401451
2.7974 0.643288996372
2.7975 0.643893591294
2.7975 0.644498186215
2.7988 0.645102781137
2.8067 0.645707376058
2.8067 0.646311970979
2.82 0.646916565901
2.8228 0.647521160822
2.8256 0.648125755744
2.8256 0.648730350665
2.8256 0.649334945586
2.8257 0.649939540508
2.8265 0.650544135429
2.8265 0.651148730351
2.8265 0.651753325272
2.8344 0.652357920193
2.8351 0.652962515115
2.8351 0.653567110036
2.8351 0.654171704958
2.8436 0.654776299879
2.8436 0.6553808948
2.8436 0.655985489722
2.8509 0.656590084643
2.8644 0.657194679565
2.8644 0.657799274486
2.8665 0.658403869407
2.875 0.659008464329
2.875 0.65961305925
2.875 0.660217654172
2.8873 0.660822249093
2.8875 0.661426844014
2.8875 0.662031438936
2.8875 0.662636033857
2.8908 0.663240628779
2.8908 0.6638452237
2.8908 0.664449818622
2.9011 0.665054413543
2.9038 0.665659008464
2.9038 0.666263603386
2.9038 0.666868198307
2.9077 0.667472793229
2.9083 0.66807738815
2.9083 0.668681983071
2.9219 0.669286577993
2.9219 0.669891172914
2.9219 0.670495767836
2.9231 0.671100362757
2.9267 0.671704957678
2.9267 0.6723095526
2.9304 0.672914147521
2.9317 0.673518742443
2.9317 0.674123337364
2.9317 0.674727932285
2.9323 0.675332527207
2.9323 0.675937122128
2.9323 0.67654171705
2.933 0.677146311971
2.9347 0.677750906892
2.9379 0.678355501814
2.9386 0.678960096735
2.9397 0.679564691657
2.9397 0.680169286578
2.9631 0.680773881499
2.9631 0.681378476421
2.9631 0.681983071342
2.9869 0.682587666264
2.9891 0.683192261185
2.9911 0.683796856106
2.9954 0.684401451028
2.9954 0.685006045949
2.9954 0.685610640871
3.0 0.686215235792
3.0 0.686819830713
3.0 0.687424425635
3.0051 0.688029020556
3.0051 0.688633615478
3.0051 0.689238210399
3.0114 0.68984280532
3.0114 0.690447400242
3.0114 0.691051995163
3.0127 0.691656590085
3.014 0.692261185006
3.0217 0.692865779927
3.0217 0.693470374849
3.0217 0.69407496977
3.0239 0.694679564692
3.0239 0.695284159613
3.0239 0.695888754534
3.0297 0.696493349456
3.0297 0.697097944377
3.0297 0.697702539299
3.0301 0.69830713422
3.0301 0.698911729141
3.0301 0.699516324063
3.0314 0.700120918984
3.0314 0.700725513906
3.0316 0.701330108827
3.0316 0.701934703748
3.0316 0.70253929867
3.038 0.703143893591
3.038 0.703748488513
3.0571 0.704353083434
3.0571 0.704957678355
3.0571 0.705562273277
3.0655 0.706166868198
3.0655 0.70677146312
3.0655 0.707376058041
3.067 0.707980652962
3.0847 0.708585247884
3.0847 0.709189842805
3.0847 0.709794437727
3.0879 0.710399032648
3.0915 0.71100362757
3.1053 0.711608222491
3.1103 0.712212817412
3.1103 0.712817412334
3.1103 0.713422007255
3.1109 0.714026602177
3.1146 0.714631197098
3.1146 0.715235792019
3.1146 0.715840386941
3.1315 0.716444981862
3.1315 0.717049576784
3.1315 0.717654171705
3.1584 0.718258766626
3.1584 0.718863361548
3.1712 0.719467956469
3.1714 0.720072551391
3.1717 0.720677146312
3.1717 0.721281741233
3.1717 0.721886336155
3.1784 0.722490931076
3.1784 0.723095525998
3.1784 0.723700120919
3.1969 0.72430471584
3.203 0.724909310762
3.203 0.725513905683
3.203 0.726118500605
3.2044 0.726723095526
3.2044 0.727327690447
3.2044 0.727932285369
3.2087 0.72853688029
3.2123 0.729141475212
3.2123 0.729746070133
3.2238 0.730350665054
3.2238 0.730955259976
3.2238 0.731559854897
3.2255 0.732164449819
3.2255 0.73276904474
3.2313 0.733373639661
3.2313 0.733978234583
3.2313 0.734582829504
3.252 0.735187424426
3.252 0.735792019347
3.2529 0.736396614268
3.2529 0.73700120919
3.2529 0.737605804111
3.2745 0.738210399033
3.2745 0.738814993954
3.2745 0.739419588875
3.2761 0.740024183797
3.2761 0.740628778718
3.2761 0.74123337364
3.2808 0.741837968561
3.3004 0.742442563482
3.3045 0.743047158404
3.3162 0.743651753325
3.3174 0.744256348247
3.319 0.744860943168
3.319 0.745465538089
3.319 0.746070133011
3.3206 0.746674727932
3.3206 0.747279322854
3.3336 0.747883917775
3.3336 0.748488512696
3.3336 0.749093107618
3.3506 0.749697702539
3.4047 0.750302297461
3.4047 0.750906892382
3.4047 0.751511487303
3.4171 0.752116082225
3.4369 0.752720677146
3.4369 0.753325272068
3.4369 0.753929866989
3.4382 0.75453446191
3.442 0.755139056832
3.4435 0.755743651753
3.4492 0.756348246675
3.451 0.756952841596
3.4757 0.757557436518
3.4937 0.758162031439
3.4937 0.75876662636
3.5457 0.759371221282
3.5581 0.759975816203
3.5581 0.760580411125
3.5584 0.761185006046
3.5584 0.761789600967
3.5584 0.762394195889
3.5703 0.76299879081
3.5703 0.763603385732
3.5703 0.764207980653
3.5894 0.764812575574
3.5947 0.765417170496
3.5947 0.766021765417
3.5947 0.766626360339
3.5975 0.76723095526
3.5975 0.767835550181
3.6033 0.768440145103
3.6504 0.769044740024
3.6504 0.769649334946
3.6504 0.770253929867
3.6567 0.770858524788
3.6567 0.77146311971
3.6626 0.772067714631
3.6626 0.772672309553
3.6626 0.773276904474
3.6938 0.773881499395
3.6994 0.774486094317
3.7081 0.775090689238
3.7081 0.77569528416
3.7185 0.776299879081
3.7185 0.776904474002
3.7185 0.777509068924
3.7539 0.778113663845
3.7539 0.778718258767
3.7539 0.779322853688
3.7559 0.779927448609
3.77 0.780532043531
3.77 0.781136638452
3.7764 0.781741233374
3.7863 0.782345828295
3.7863 0.782950423216
3.7863 0.783555018138
3.8102 0.784159613059
3.8102 0.784764207981
3.8373 0.785368802902
3.8709 0.785973397823
3.8727 0.786577992745
3.8727 0.787182587666
3.8727 0.787787182588
3.8858 0.788391777509
3.8885 0.78899637243
3.8885 0.789600967352
3.8935 0.790205562273
3.9286 0.790810157195
3.9516 0.791414752116
3.9625 0.792019347037
3.9625 0.792623941959
3.9625 0.79322853688
3.9693 0.793833131802
3.9693 0.794437726723
3.9693 0.795042321644
3.9699 0.795646916566
3.9719 0.796251511487
3.9719 0.796856106409
3.9719 0.79746070133
3.9736 0.798065296251
3.9753 0.798669891173
3.9753 0.799274486094
3.9753 0.799879081016
4.0067 0.800483675937
4.0084 0.801088270859
4.0347 0.80169286578
4.0487 0.802297460701
4.0487 0.802902055623
4.0487 0.803506650544
4.0809 0.804111245466
4.0809 0.804715840387
4.0809 0.805320435308
4.1038 0.80592503023
4.1038 0.806529625151
4.1389 0.807134220073
4.1389 0.807738814994
4.1389 0.808343409915
4.1776 0.808948004837
4.1848 0.809552599758
4.1879 0.81015719468
4.1879 0.810761789601
4.1879 0.811366384522
4.2339 0.811970979444
4.2339 0.812575574365
4.2339 0.813180169287
4.2431 0.813784764208
4.2431 0.814389359129
4.2431 0.814993954051
4.2475 0.815598548972
4.2636 0.816203143894
4.2653 0.816807738815
4.2653 0.817412333736
4.2653 0.818016928658
4.2749 0.818621523579
4.2749 0.819226118501
4.2813 0.819830713422
4.3253 0.820435308343
4.3253 0.821039903265
4.3253 0.821644498186
4.3504 0.822249093108
4.3504 0.822853688029
4.3504 0.82345828295
4.3779 0.824062877872
4.431 0.824667472793
4.4582 0.825272067715
4.4718 0.825876662636
4.542 0.826481257557
4.542 0.827085852479
4.542 0.8276904474
4.5704 0.828295042322
4.5704 0.828899637243
4.5704 0.829504232164
4.5768 0.830108827086
4.6445 0.830713422007
4.6445 0.831318016929
4.662 0.83192261185
4.6731 0.832527206771
4.707 0.833131801693
4.707 0.833736396614
4.707 0.834340991536
4.7538 0.834945586457
4.7731 0.835550181378
4.7959 0.8361547763
5.0 0.836759371221
5.0198 0.837363966143
5.0198 0.837968561064
5.0276 0.838573155985
5.029 0.839177750907
5.029 0.839782345828
5.029 0.84038694075
5.0597 0.840991535671
5.0597 0.841596130592
5.1246 0.842200725514
5.2139 0.842805320435
5.2301 0.843409915357
5.2477 0.844014510278
5.2661 0.844619105199
5.2661 0.845223700121
5.2661 0.845828295042
5.4274 0.846432889964
5.4892 0.847037484885
5.4892 0.847642079807
5.6152 0.848246674728
5.6429 0.848851269649
5.6429 0.849455864571
5.6429 0.850060459492
5.6533 0.850665054414
5.6533 0.851269649335
5.672 0.851874244256
5.6772 0.852478839178
5.6772 0.853083434099
5.6772 0.853688029021
5.6844 0.854292623942
5.7315 0.854897218863
5.7315 0.855501813785
5.7315 0.856106408706
5.7396 0.856711003628
5.7448 0.857315598549
5.7448 0.85792019347
5.7727 0.858524788392
5.7727 0.859129383313
5.8136 0.859733978235
5.8136 0.860338573156
5.9024 0.860943168077
5.9202 0.861547762999
5.9545 0.86215235792
5.9545 0.862756952842
5.9545 0.863361547763
6.0354 0.863966142684
6.0354 0.864570737606
6.0354 0.865175332527
6.258 0.865779927449
6.258 0.86638452237
6.258 0.866989117291
6.3324 0.867593712213
6.3324 0.868198307134
6.3324 0.868802902056
6.3587 0.869407496977
6.3587 0.870012091898
6.4111 0.87061668682
6.4111 0.871221281741
6.4111 0.871825876663
6.4199 0.872430471584
6.4199 0.873035066505
6.5094 0.873639661427
6.5214 0.874244256348
6.572 0.87484885127
6.6923 0.875453446191
6.6923 0.876058041112
6.6923 0.876662636034
6.7364 0.877267230955
6.7418 0.877871825877
6.7619 0.878476420798
6.7619 0.879081015719
6.7619 0.879685610641
6.98 0.880290205562
6.98 0.880894800484
6.98 0.881499395405
7.1514 0.882103990326
7.1514 0.882708585248
7.1514 0.883313180169
7.225 0.883917775091
7.225 0.884522370012
7.2484 0.885126964933
7.2484 0.885731559855
7.2484 0.886336154776
7.4151 0.886940749698
7.4151 0.887545344619
7.4151 0.88814993954
7.6611 0.888754534462
7.726 0.889359129383
7.7273 0.889963724305
7.8736 0.890568319226
7.8736 0.891172914147
7.8736 0.891777509069
8.1111 0.89238210399
8.1111 0.892986698912
8.275 0.893591293833
8.275 0.894195888755
8.4085 0.894800483676
8.4085 0.895405078597
8.411 0.896009673519
8.4741 0.89661426844
8.4741 0.897218863362
8.4741 0.897823458283
8.7273 0.898428053204
8.7273 0.899032648126
8.7273 0.899637243047
8.9454 0.900241837969
8.9454 0.90084643289
9.2646 0.901451027811
9.3125 0.902055622733
9.56 0.902660217654
9.56 0.903264812576
9.9483 0.903869407497
9.9677 0.904474002418
10.165 0.90507859734
10.165 0.905683192261
10.165 0.906287787183
10.378 0.906892382104
10.437 0.907496977025
10.437 0.908101571947
10.437 0.908706166868
10.837 0.90931076179
10.837 0.909915356711
10.837 0.910519951632
10.888 0.911124546554
10.888 0.911729141475
11.034 0.912333736397
11.137 0.912938331318
11.167 0.913542926239
11.167 0.914147521161
11.167 0.914752116082
11.3 0.915356711004
11.411 0.915961305925
11.722 0.916565900846
11.784 0.917170495768
11.784 0.917775090689
11.784 0.918379685611
11.924 0.918984280532
11.941 0.919588875453
11.941 0.920193470375
11.941 0.920798065296
12.216 0.921402660218
12.222 0.922007255139
12.4 0.92261185006
12.4 0.923216444982
12.4 0.923821039903
12.918 0.924425634825
12.918 0.925030229746
12.918 0.925634824667
12.924 0.926239419589
12.924 0.92684401451
12.924 0.927448609432
13.108 0.928053204353
13.108 0.928657799274
13.207 0.929262394196
13.228 0.929866989117
13.228 0.930471584039
13.228 0.93107617896
13.333 0.931680773881
13.337 0.932285368803
13.707 0.932889963724
14.0 0.933494558646
14.0 0.934099153567
14.0 0.934703748488
14.172 0.93530834341
14.172 0.935912938331
14.203 0.936517533253
14.203 0.937122128174
14.203 0.937726723095
14.269 0.938331318017
14.269 0.938935912938
14.269 0.93954050786
14.486 0.940145102781
14.486 0.940749697703
14.809 0.941354292624
14.809 0.941958887545
14.809 0.942563482467
15.435 0.943168077388
15.435 0.94377267231
15.435 0.944377267231
15.5 0.944981862152
15.5 0.945586457074
15.75 0.946191051995
15.75 0.946795646917
15.75 0.947400241838
16.154 0.948004836759
16.154 0.948609431681
16.154 0.949214026602
16.256 0.949818621524
16.5 0.950423216445
16.5 0.951027811366
16.97 0.951632406288
17.167 0.952237001209
17.167 0.952841596131
17.167 0.953446191052
17.366 0.954050785973
17.366 0.954655380895
17.366 0.955259975816
17.5 0.955864570738
17.5 0.956469165659
17.647 0.95707376058
17.875 0.957678355502
17.875 0.958282950423
17.875 0.958887545345
20.0 0.959492140266
20.0 0.960096735187
21.31 0.960701330109
21.933 0.96130592503
21.933 0.961910519952
21.933 0.962515114873
22.167 0.963119709794
22.167 0.963724304716
22.167 0.964328899637
22.333 0.964933494559
22.333 0.96553808948
23.037 0.966142684401
23.037 0.966747279323
23.037 0.967351874244
23.234 0.967956469166
23.234 0.968561064087
23.4 0.969165659008
23.4 0.96977025393
23.4 0.970374848851
23.417 0.970979443773
24.143 0.971584038694
26.463 0.972188633615
26.463 0.972793228537
27.424 0.973397823458
27.548 0.97400241838
30.276 0.974607013301
30.276 0.975211608222
30.276 0.975816203144
31.0 0.976420798065
31.0 0.977025392987
31.0 0.977629987908
33.222 0.978234582829
42.811 0.978839177751
42.811 0.979443772672
47.385 0.980048367594
47.385 0.980652962515
47.385 0.981257557436
53.5 0.981862152358
53.5 0.982466747279
53.5 0.983071342201
58.667 0.983675937122
64.25 0.984280532044
64.25 0.984885126965
64.25 0.985489721886
70.2 0.986094316808
75.933 0.986698911729
89.0 0.987303506651
89.0 0.987908101572
89.0 0.988512696493
96.667 0.989117291415
97.333 0.989721886336
115.5 0.990326481258
149.0 0.990931076179
152.28 0.9915356711
152.28 0.992140266022
152.28 0.992744860943
153.5 0.993349455865
159.5 0.993954050786
159.5 0.994558645707
166.0 0.995163240629
181.67 0.99576783555
181.67 0.996372430472
181.67 0.996977025393
223.33 0.997581620314
676.0 0.998186215236
724.5 0.998790810157
724.5 0.999395405079
724.5 1.0


==> tikz/cdf_TTR_0_0_0.txt <==
1.0136 0.000678886625933
1.0136 0.00135777325187
1.1426 0.0020366598778
1.1726 0.00271554650373
1.1726 0.00339443312967
1.1726 0.0040733197556
1.174 0.00475220638153
1.1811 0.00543109300747
1.1811 0.0061099796334
1.1811 0.00678886625933
1.1863 0.00746775288527
1.1918 0.0081466395112
1.1918 0.00882552613714
1.2078 0.00950441276307
1.2078 0.010183299389
1.2078 0.0108621860149
1.2153 0.0115410726409
1.2153 0.0122199592668
1.2231 0.0128988458927
1.2231 0.0135777325187
1.2231 0.0142566191446
1.2288 0.0149355057705
1.2301 0.0156143923965
1.2459 0.0162932790224
1.2459 0.0169721656483
1.2459 0.0176510522743
1.25 0.0183299389002
1.25 0.0190088255261
1.2511 0.0196877121521
1.2511 0.020366598778
1.2511 0.0210454854039
1.2608 0.0217243720299
1.2608 0.0224032586558
1.2608 0.0230821452817
1.2802 0.0237610319077
1.2912 0.0244399185336
1.2943 0.0251188051595
1.2943 0.0257976917855
1.2943 0.0264765784114
1.3012 0.0271554650373
1.3012 0.0278343516633
1.3012 0.0285132382892
1.3043 0.0291921249151
1.3181 0.0298710115411
1.3181 0.030549898167
1.3181 0.0312287847929
1.3218 0.0319076714189
1.3266 0.0325865580448
1.3266 0.0332654446707
1.3716 0.0339443312967
1.3716 0.0346232179226
1.3788 0.0353021045485
1.3788 0.0359809911745
1.3788 0.0366598778004
1.3798 0.0373387644263
1.3798 0.0380176510523
1.3798 0.0386965376782
1.3957 0.0393754243041
1.3957 0.0400543109301
1.3957 0.040733197556
1.4022 0.0414120841819
1.4066 0.0420909708079
1.4077 0.0427698574338
1.4077 0.0434487440597
1.4077 0.0441276306857
1.4138 0.0448065173116
1.418 0.0454854039375
1.418 0.0461642905635
1.4194 0.0468431771894
1.4194 0.0475220638153
1.4194 0.0482009504413
1.4636 0.0488798370672
1.4791 0.0495587236931
1.4869 0.0502376103191
1.4869 0.050916496945
1.4869 0.0515953835709
1.493 0.0522742701969
1.493 0.0529531568228
1.493 0.0536320434487
1.5124 0.0543109300747
1.5124 0.0549898167006
1.5307 0.0556687033265
1.5307 0.0563475899525
1.5307 0.0570264765784
1.5501 0.0577053632043
1.5501 0.0583842498303
1.5501 0.0590631364562
1.5626 0.0597420230821
1.5626 0.0604209097081
1.5626 0.061099796334
1.5873 0.0617786829599
1.5873 0.0624575695859
1.5873 0.0631364562118
1.593 0.0638153428377
1.593 0.0644942294637
1.5993 0.0651731160896
1.5993 0.0658520027155
1.5993 0.0665308893415
1.6065 0.0672097759674
1.6362 0.0678886625933
1.6362 0.0685675492193
1.6366 0.0692464358452
1.6485 0.0699253224711
1.6485 0.0706042090971
1.6485 0.071283095723
1.6503 0.0719619823489
1.6503 0.0726408689749
1.6687 0.0733197556008
1.6837 0.0739986422267
1.6859 0.0746775288527
1.6891 0.0753564154786
1.6891 0.0760353021045
1.6891 0.0767141887305
1.7034 0.0773930753564
1.7034 0.0780719619823
1.7034 0.0787508486083
1.7095 0.0794297352342
1.7099 0.0801086218601
1.7099 0.0807875084861
1.7099 0.081466395112
1.7157 0.0821452817379
1.7345 0.0828241683639
1.7345 0.0835030549898
1.7345 0.0841819416158
1.7397 0.0848608282417
1.7543 0.0855397148676
1.7543 0.0862186014936
1.7654 0.0868974881195
1.7654 0.0875763747454
1.7654 0.0882552613714
1.7714 0.0889341479973
1.7734 0.0896130346232
1.7734 0.0902919212492
1.7734 0.0909708078751
1.7742 0.091649694501
1.7742 0.092328581127
1.7742 0.0930074677529
1.7782 0.0936863543788
1.7782 0.0943652410048
1.7782 0.0950441276307
1.7902 0.0957230142566
1.7902 0.0964019008826
1.7902 0.0970807875085
1.7962 0.0977596741344
1.7962 0.0984385607604
1.7988 0.0991174473863
1.7988 0.0997963340122
1.7988 0.100475220638
1.8027 0.101154107264
1.8027 0.10183299389
1.8027 0.102511880516
1.8071 0.103190767142
1.8071 0.103869653768
1.8161 0.104548540394
1.8161 0.10522742702
1.8392 0.105906313646
1.8392 0.106585200272
1.8392 0.107264086897
1.8415 0.107942973523
1.8415 0.108621860149
1.8415 0.109300746775
1.8532 0.109979633401
1.8532 0.110658520027
1.8661 0.111337406653
1.8902 0.112016293279
1.8902 0.112695179905
1.8924 0.113374066531
1.8924 0.114052953157
1.8924 0.114731839783
1.8994 0.115410726409
1.9036 0.116089613035
1.9036 0.116768499661
1.9036 0.117447386286
1.9059 0.118126272912
1.9063 0.118805159538
1.9077 0.119484046164
1.9132 0.12016293279
1.9364 0.120841819416
1.9466 0.121520706042
1.9466 0.122199592668
1.9466 0.122878479294
1.965 0.12355736592
1.965 0.124236252546
1.965 0.124915139172
1.977 0.125594025798
1.977 0.126272912424
1.977 0.12695179905
1.9852 0.127630685675
2.0108 0.128309572301
2.023 0.128988458927
2.023 0.129667345553
2.0567 0.130346232179
2.0634 0.131025118805
2.0784 0.131704005431
2.0784 0.132382892057
2.0784 0.133061778683
2.0864 0.133740665309
2.0864 0.134419551935
2.0932 0.135098438561
2.0932 0.135777325187
2.0932 0.136456211813
2.0932 0.137135098439
2.0932 0.137813985064
2.0932 0.13849287169
2.1157 0.139171758316
2.1171 0.139850644942
2.1228 0.140529531568
2.1286 0.141208418194
2.1286 0.14188730482
2.1376 0.142566191446
2.1376 0.143245078072
2.1598 0.143923964698
2.1598 0.144602851324
2.1661 0.14528173795
2.1661 0.145960624576
2.1661 0.146639511202
2.1669 0.147318397828
2.1734 0.147997284453
2.1734 0.148676171079
2.1734 0.149355057705
2.1832 0.150033944331
2.2143 0.150712830957
2.2143 0.151391717583
2.2146 0.152070604209
2.2146 0.152749490835
2.2146 0.153428377461
2.2202 0.154107264087
2.2338 0.154786150713
2.2338 0.155465037339
2.25 0.156143923965
2.2536 0.156822810591
2.2536 0.157501697217
2.262 0.158180583842
2.2705 0.158859470468
2.2717 0.159538357094
2.2717 0.16021724372
2.2967 0.160896130346
2.3049 0.161575016972
2.3057 0.162253903598
2.3126 0.162932790224
2.3151 0.16361167685
2.3151 0.164290563476
2.3151 0.164969450102
2.3186 0.165648336728
2.3344 0.166327223354
2.3391 0.16700610998
2.3391 0.167684996606
2.3391 0.168363883232
2.3512 0.169042769857
2.3544 0.169721656483
2.3676 0.170400543109
2.3676 0.171079429735
2.3676 0.171758316361
2.3795 0.172437202987
2.3917 0.173116089613
2.3943 0.173794976239
2.3943 0.174473862865
2.3943 0.175152749491
2.3951 0.175831636117
2.3951 0.176510522743
2.3951 0.177189409369
2.4101 0.177868295995
2.4117 0.178547182621
2.4117 0.179226069246
2.4117 0.179904955872
2.4142 0.180583842498
2.4142 0.181262729124
2.4142 0.18194161575
2.4416 0.182620502376
2.4416 0.183299389002
2.4456 0.183978275628
2.4465 0.184657162254
2.4548 0.18533604888
2.4548 0.186014935506
2.4548 0.186693822132
2.4594 0.187372708758
2.4654 0.188051595384
2.4654 0.18873048201
2.4654 0.189409368635
2.4715 0.190088255261
2.4715 0.190767141887
2.4715 0.191446028513
2.475 0.192124915139
2.5011 0.192803801765
2.5011 0.193482688391
2.5011 0.194161575017
2.5075 0.194840461643
2.511 0.195519348269
2.511 0.196198234895
2.5175 0.196877121521
2.5175 0.197556008147
2.5175 0.198234894773
2.5263 0.198913781399
2.5309 0.199592668024
2.5309 0.20027155465
2.5442 0.200950441276
2.5451 0.201629327902
2.5451 0.202308214528
2.5451 0.202987101154
2.5619 0.20366598778
2.5619 0.204344874406
2.5619 0.205023761032
2.5699 0.205702647658
2.5813 0.206381534284
2.5854 0.20706042091
2.5935 0.207739307536
2.6163 0.208418194162
2.6199 0.209097080788
2.6199 0.209775967413
2.6199 0.210454854039
2.6365 0.211133740665
2.6386 0.211812627291
2.6431 0.212491513917
2.6431 0.213170400543
2.6523 0.213849287169
2.6523 0.214528173795
2.6564 0.215207060421
2.6564 0.215885947047
2.6564 0.216564833673
2.6579 0.217243720299
2.6579 0.217922606925
2.6579 0.218601493551
2.6829 0.219280380177
2.6829 0.219959266802
2.6829 0.220638153428
2.6907 0.221317040054
2.6907 0.22199592668
2.6948 0.222674813306
2.6948 0.223353699932
2.6948 0.224032586558
2.7358 0.224711473184
2.7609 0.22539035981
2.7609 0.226069246436
2.7609 0.226748133062
2.778 0.227427019688
2.7853 0.228105906314
2.7853 0.22878479294
2.7853 0.229463679566
2.8043 0.230142566191
2.8186 0.230821452817
2.8206 0.231500339443
2.8361 0.232179226069
2.8369 0.232858112695
2.8369 0.233536999321
2.8369 0.234215885947
2.852 0.234894772573
2.852 0.235573659199
2.852 0.236252545825
2.863 0.236931432451
2.863 0.237610319077
2.863 0.238289205703
2.8819 0.238968092329
2.9245 0.239646978955
2.9245 0.24032586558
2.9335 0.241004752206
2.9335 0.241683638832
2.9335 0.242362525458
2.9471 0.243041412084
2.9474 0.24372029871
2.9474 0.244399185336
2.9474 0.245078071962
2.9483 0.245756958588
2.9484 0.246435845214
2.9484 0.24711473184
2.9484 0.247793618466
2.9661 0.248472505092
2.9661 0.249151391718
2.9661 0.249830278344
2.9761 0.250509164969
3.0017 0.251188051595
3.012 0.251866938221
3.0218 0.252545824847
3.0722 0.253224711473
3.0722 0.253903598099
3.0777 0.254582484725
3.0778 0.255261371351
3.0778 0.255940257977
3.0778 0.256619144603
3.086 0.257298031229
3.086 0.257976917855
3.1064 0.258655804481
3.1218 0.259334691107
3.1289 0.260013577733
3.1383 0.260692464358
3.1621 0.261371350984
3.1621 0.26205023761
3.1746 0.262729124236
3.1746 0.263408010862
3.1746 0.264086897488
3.1824 0.264765784114
3.2028 0.26544467074
3.2028 0.266123557366
3.2028 0.266802443992
3.2147 0.267481330618
3.2147 0.268160217244
3.2147 0.26883910387
3.2505 0.269517990496
3.2852 0.270196877122
3.2852 0.270875763747
3.2852 0.271554650373
3.2898 0.272233536999
3.2898 0.272912423625
3.2956 0.273591310251
3.3102 0.274270196877
3.3102 0.274949083503
3.3336 0.275627970129
3.3378 0.276306856755
3.342 0.276985743381
3.3467 0.277664630007
3.3467 0.278343516633
3.3467 0.279022403259
3.3494 0.279701289885
3.3494 0.280380176511
3.3494 0.281059063136
3.351 0.281737949762
3.351 0.282416836388
3.3681 0.283095723014
3.3721 0.28377460964
3.3721 0.284453496266
3.3721 0.285132382892
3.3745 0.285811269518
3.3797 0.286490156144
3.4139 0.28716904277
3.4151 0.287847929396
3.4151 0.288526816022
3.4151 0.289205702648
3.4218 0.289884589274
3.4333 0.2905634759
3.4333 0.291242362525
3.4333 0.291921249151
3.4551 0.292600135777
3.4604 0.293279022403
3.4861 0.293957909029
3.4861 0.294636795655
3.4861 0.295315682281
3.5133 0.295994568907
3.5133 0.296673455533
3.5133 0.297352342159
3.5213 0.298031228785
3.5213 0.298710115411
3.5213 0.299389002037
3.5548 0.300067888663
3.5548 0.300746775289
3.5548 0.301425661914
3.5618 0.30210454854
3.5618 0.302783435166
3.5618 0.303462321792
3.5648 0.304141208418
3.5802 0.304820095044
3.6235 0.30549898167
3.6235 0.306177868296
3.6675 0.306856754922
3.6675 0.307535641548
3.6805 0.308214528174
3.693 0.3088934148
3.7038 0.309572301426
3.7045 0.310251188052
3.7045 0.310930074678
3.7045 0.311608961303
3.7648 0.312287847929
3.7705 0.312966734555
3.7751 0.313645621181
3.7761 0.314324507807
3.7867 0.315003394433
3.7867 0.315682281059
3.7982 0.316361167685
3.7982 0.317040054311
3.7982 0.317718940937
3.833 0.318397827563
3.833 0.319076714189
3.8544 0.319755600815
3.8544 0.320434487441
3.8544 0.321113374067
3.8714 0.321792260692
3.8714 0.322471147318
3.8714 0.323150033944
3.8718 0.32382892057
3.8718 0.324507807196
3.8718 0.325186693822
3.874 0.325865580448
3.9492 0.326544467074
3.9492 0.3272233537
3.9492 0.327902240326
3.965 0.328581126952
3.965 0.329260013578
3.965 0.329938900204
3.9851 0.33061778683
3.9851 0.331296673456
3.9888 0.331975560081
4.002 0.332654446707
4.002 0.333333333333
4.002 0.334012219959
4.0199 0.334691106585
4.0199 0.335369993211
4.0319 0.336048879837
4.0338 0.336727766463
4.0338 0.337406653089
4.0338 0.338085539715
4.0379 0.338764426341
4.0646 0.339443312967
4.0713 0.340122199593
4.0713 0.340801086219
4.0713 0.341479972845
4.1001 0.34215885947
4.1001 0.342837746096
4.1001 0.343516632722
4.1042 0.344195519348
4.1042 0.344874405974
4.1042 0.3455532926
4.1169 0.346232179226
4.1169 0.346911065852
4.1483 0.347589952478
4.1815 0.348268839104
4.1815 0.34894772573
4.1862 0.349626612356
4.1923 0.350305498982
4.1923 0.350984385608
4.1923 0.351663272234
4.2109 0.352342158859
4.2109 0.353021045485
4.2109 0.353699932111
4.2147 0.354378818737
4.2147 0.355057705363
4.2439 0.355736591989
4.2476 0.356415478615
4.2476 0.357094365241
4.2783 0.357773251867
4.3287 0.358452138493
4.3287 0.359131025119
4.3328 0.359809911745
4.3328 0.360488798371
4.3515 0.361167684997
4.3515 0.361846571623
4.3515 0.362525458248
4.3604 0.363204344874
4.3604 0.3638832315
4.3811 0.364562118126
4.3842 0.365241004752
4.3842 0.365919891378
4.3842 0.366598778004
4.4067 0.36727766463
4.4067 0.367956551256
4.4134 0.368635437882
4.4134 0.369314324508
4.4134 0.369993211134
4.4334 0.37067209776
4.4353 0.371350984386
4.4411 0.372029871012
4.4411 0.372708757637
4.4411 0.373387644263
4.4531 0.374066530889
4.4531 0.374745417515
4.4782 0.375424304141
4.4782 0.376103190767
4.4782 0.376782077393
4.4899 0.377460964019
4.4899 0.378139850645
4.4899 0.378818737271
4.5069 0.379497623897
4.5069 0.380176510523
4.5591 0.380855397149
4.5716 0.381534283775
4.5716 0.382213170401
4.5716 0.382892057026
4.5774 0.383570943652
4.6057 0.384249830278
4.6057 0.384928716904
4.6057 0.38560760353
4.6255 0.386286490156
4.6268 0.386965376782
4.6268 0.387644263408
4.6268 0.388323150034
4.6343 0.38900203666
4.6343 0.389680923286
4.6343 0.390359809912
4.6452 0.391038696538
4.6823 0.391717583164
4.6869 0.39239646979
4.7161 0.393075356415
4.7161 0.393754243041
4.7198 0.394433129667
4.7198 0.395112016293
4.7198 0.395790902919
4.7426 0.396469789545
4.7426 0.397148676171
4.7878 0.397827562797
4.7962 0.398506449423
4.7962 0.399185336049
4.8176 0.399864222675
4.8309 0.400543109301
4.8384 0.401221995927
4.8384 0.401900882553
4.8384 0.402579769179
4.845 0.403258655804
4.845 0.40393754243
4.8473 0.404616429056
4.8473 0.405295315682
4.8473 0.405974202308
4.8638 0.406653088934
4.903 0.40733197556
4.9248 0.408010862186
4.927 0.408689748812
4.927 0.409368635438
4.927 0.410047522064
4.9276 0.41072640869
4.9276 0.411405295316
4.9276 0.412084181942
4.9573 0.412763068568
4.9573 0.413441955193
4.9832 0.414120841819
5.0085 0.414799728445
5.0085 0.415478615071
5.0373 0.416157501697
5.0406 0.416836388323
5.0685 0.417515274949
5.0685 0.418194161575
5.0685 0.418873048201
5.0688 0.419551934827
5.0688 0.420230821453
5.0791 0.420909708079
5.1549 0.421588594705
5.1549 0.422267481331
5.1549 0.422946367957
5.1658 0.423625254582
5.2027 0.424304141208
5.2192 0.424983027834
5.2192 0.42566191446
5.271 0.426340801086
5.2825 0.427019687712
5.2999 0.427698574338
5.2999 0.428377460964
5.2999 0.42905634759
5.3224 0.429735234216
5.3468 0.430414120842
5.3808 0.431093007468
5.385 0.431771894094
5.385 0.43245078072
5.385 0.433129667346
5.4327 0.433808553971
5.449 0.434487440597
5.4912 0.435166327223
5.4963 0.435845213849
5.5098 0.436524100475
5.5399 0.437202987101
5.5627 0.437881873727
5.5627 0.438560760353
5.5627 0.439239646979
5.5703 0.439918533605
5.5703 0.440597420231
5.5703 0.441276306857
5.6395 0.441955193483
5.6395 0.442634080109
5.6831 0.443312966735
5.6831 0.44399185336
5.6831 0.444670739986
5.7096 0.445349626612
5.7096 0.446028513238
5.7096 0.446707399864
5.7319 0.44738628649
5.7319 0.448065173116
5.7319 0.448744059742
5.733 0.449422946368
5.75 0.450101832994
5.7702 0.45078071962
5.7702 0.451459606246
5.7702 0.452138492872
5.7821 0.452817379498
5.7821 0.453496266124
5.7855 0.454175152749
5.7921 0.454854039375
5.8036 0.455532926001
5.8036 0.456211812627
5.8036 0.456890699253
5.824 0.457569585879
5.824 0.458248472505
5.824 0.458927359131
5.8369 0.459606245757
5.8442 0.460285132383
5.8472 0.460964019009
5.8832 0.461642905635
5.8832 0.462321792261
5.9198 0.463000678887
5.9198 0.463679565513
5.9198 0.464358452138
5.9286 0.465037338764
5.9286 0.46571622539
5.9286 0.466395112016
5.9305 0.467073998642
5.95 0.467752885268
5.9523 0.468431771894
5.9523 0.46911065852
5.9523 0.469789545146
5.9531 0.470468431772
5.9531 0.471147318398
5.9531 0.471826205024
5.968 0.47250509165
5.968 0.473183978276
5.968 0.473862864902
6.0303 0.474541751527
6.0303 0.475220638153
6.0303 0.475899524779
6.0464 0.476578411405
6.0464 0.477257298031
6.0464 0.477936184657
6.0571 0.478615071283
6.0571 0.479293957909
6.0571 0.479972844535
6.0582 0.480651731161
6.0582 0.481330617787
6.0715 0.482009504413
6.0715 0.482688391039
6.0715 0.483367277665
6.0826 0.484046164291
6.0901 0.484725050916
6.0901 0.485403937542
6.134 0.486082824168
6.134 0.486761710794
6.134 0.48744059742
6.1406 0.488119484046
6.1571 0.488798370672
6.1852 0.489477257298
6.1852 0.490156143924
6.1852 0.49083503055
6.1888 0.491513917176
6.1888 0.492192803802
6.1888 0.492871690428
6.2362 0.493550577054
6.2362 0.49422946368
6.2362 0.494908350305
6.2588 0.495587236931
6.2588 0.496266123557
6.3085 0.496945010183
6.3085 0.497623896809
6.309 0.498302783435
6.309 0.498981670061
6.309 0.499660556687
6.3649 0.500339443313
6.3807 0.501018329939
6.3807 0.501697216565
6.3807 0.502376103191
6.4294 0.503054989817
6.4479 0.503733876443
6.4624 0.504412763069
6.4678 0.505091649694
6.4678 0.50577053632
6.4678 0.506449422946
6.4866 0.507128309572
6.4866 0.507807196198
6.4866 0.508486082824
6.49 0.50916496945
6.49 0.509843856076
6.49 0.510522742702
6.5044 0.511201629328
6.5044 0.511880515954
6.5044 0.51255940258
6.5271 0.513238289206
6.5318 0.513917175832
6.5443 0.514596062458
6.5443 0.515274949084
6.5443 0.515953835709
6.6189 0.516632722335
6.6189 0.517311608961
6.6752 0.517990495587
6.6862 0.518669382213
6.6862 0.519348268839
6.6862 0.520027155465
6.8196 0.520706042091
6.8755 0.521384928717
6.8773 0.522063815343
6.8898 0.522742701969
6.8898 0.523421588595
6.8898 0.524100475221
6.9257 0.524779361847
6.9257 0.525458248473
6.9257 0.526137135098
6.9292 0.526816021724
6.9292 0.52749490835
6.9292 0.528173794976
6.9318 0.528852681602
6.9318 0.529531568228
6.9318 0.530210454854
6.9356 0.53088934148
6.9571 0.531568228106
6.9571 0.532247114732
6.9804 0.532926001358
7.0109 0.533604887984
7.0109 0.53428377461
7.0194 0.534962661236
7.0704 0.535641547862
7.0784 0.536320434487
7.0821 0.536999321113
7.0822 0.537678207739
7.0822 0.538357094365
7.0822 0.539035980991
7.0966 0.539714867617
7.0966 0.540393754243
7.0966 0.541072640869
7.1161 0.541751527495
7.1161 0.542430414121
7.1613 0.543109300747
7.1613 0.543788187373
7.1613 0.544467073999
7.1657 0.545145960625
7.1834 0.545824847251
7.1834 0.546503733876
7.1834 0.547182620502
7.1934 0.547861507128
7.1934 0.548540393754
7.1934 0.54921928038
7.2555 0.549898167006
7.2555 0.550577053632
7.2632 0.551255940258
7.2632 0.551934826884
7.2632 0.55261371351
7.273 0.553292600136
7.273 0.553971486762
7.273 0.554650373388
7.2843 0.555329260014
7.2843 0.55600814664
7.2843 0.556687033265
7.3087 0.557365919891
7.3677 0.558044806517
7.3677 0.558723693143
7.3724 0.559402579769
7.4511 0.560081466395
7.5208 0.560760353021
7.551 0.561439239647
7.5596 0.562118126273
7.5596 0.562797012899
7.5596 0.563475899525
7.5597 0.564154786151
7.58 0.564833672777
7.6096 0.565512559403
7.611 0.566191446029
7.6383 0.566870332654
7.6502 0.56754921928
7.6502 0.568228105906
7.6556 0.568906992532
7.6556 0.569585879158
7.6556 0.570264765784
7.6783 0.57094365241
7.6783 0.571622539036
7.6783 0.572301425662
7.8063 0.572980312288
7.8803 0.573659198914
7.8803 0.57433808554
7.8803 0.575016972166
7.9073 0.575695858792
7.9073 0.576374745418
7.9073 0.577053632043
8.0252 0.577732518669
8.027 0.578411405295
8.027 0.579090291921
8.0911 0.579769178547
8.1296 0.580448065173
8.2404 0.581126951799
8.2404 0.581805838425
8.2404 0.582484725051
8.2981 0.583163611677
8.2981 0.583842498303
8.2981 0.584521384929
8.3254 0.585200271555
8.38 0.585879158181
8.4192 0.586558044807
8.4268 0.587236931432
8.4597 0.587915818058
8.4597 0.588594704684
8.4597 0.58927359131
8.4728 0.589952477936
8.4888 0.590631364562
8.4888 0.591310251188
8.4888 0.591989137814
8.4987 0.59266802444
8.4987 0.593346911066
8.4987 0.594025797692
8.5356 0.594704684318
8.5668 0.595383570944
8.5668 0.59606245757
8.5894 0.596741344196
8.5894 0.597420230821
8.5894 0.598099117447
8.6088 0.598778004073
8.6284 0.599456890699
8.6284 0.600135777325
8.6284 0.600814663951
8.6671 0.601493550577
8.7996 0.602172437203
8.7996 0.602851323829
8.7996 0.603530210455
8.8936 0.604209097081
8.8936 0.604887983707
8.8936 0.605566870333
8.8986 0.606245756959
8.8986 0.606924643585
8.8986 0.60760353021
8.9569 0.608282416836
8.9569 0.608961303462
8.9677 0.609640190088
8.9677 0.610319076714
8.9677 0.61099796334
8.9699 0.611676849966
8.985 0.612355736592
9.0202 0.613034623218
9.0202 0.613713509844
9.0202 0.61439239647
9.0994 0.615071283096
9.0994 0.615750169722
9.1546 0.616429056348
9.1932 0.617107942974
9.1932 0.617786829599
9.2704 0.618465716225
9.2704 0.619144602851
9.2704 0.619823489477
9.3447 0.620502376103
9.3447 0.621181262729
9.3836 0.621860149355
9.5881 0.622539035981
9.6735 0.623217922607
9.6735 0.623896809233
9.7738 0.624575695859
9.7738 0.625254582485
9.7869 0.625933469111
9.7869 0.626612355737
9.7869 0.627291242363
9.813 0.627970128988
9.813 0.628649015614
9.813 0.62932790224
9.8146 0.630006788866
9.8238 0.630685675492
9.8238 0.631364562118
9.8238 0.632043448744
9.9521 0.63272233537
9.9521 0.633401221996
9.9521 0.634080108622
9.9792 0.634758995248
10.028 0.635437881874
10.033 0.6361167685
10.033 0.636795655126
10.033 0.637474541752
10.065 0.638153428377
10.065 0.638832315003
10.281 0.639511201629
10.304 0.640190088255
10.328 0.640868974881
10.328 0.641547861507
10.343 0.642226748133
10.355 0.642905634759
10.355 0.643584521385
10.383 0.644263408011
10.383 0.644942294637
10.383 0.645621181263
10.523 0.646300067889
10.523 0.646978954515
10.523 0.647657841141
10.591 0.648336727766
10.591 0.649015614392
10.592 0.649694501018
10.592 0.650373387644
10.592 0.65105227427
10.676 0.651731160896
10.737 0.652410047522
10.737 0.653088934148
10.767 0.653767820774
10.767 0.6544467074
10.767 0.655125594026
10.771 0.655804480652
10.771 0.656483367278
10.771 0.657162253904
10.798 0.65784114053
10.887 0.658520027155
10.887 0.659198913781
11.017 0.659877800407
11.017 0.660556687033
11.017 0.661235573659
11.047 0.661914460285
11.086 0.662593346911
11.086 0.663272233537
11.086 0.663951120163
11.18 0.664630006789
11.18 0.665308893415
11.19 0.665987780041
11.424 0.666666666667
11.61 0.667345553293
11.61 0.668024439919
11.61 0.668703326544
11.62 0.66938221317
11.62 0.670061099796
11.665 0.670739986422
11.676 0.671418873048
11.676 0.672097759674
11.676 0.6727766463
11.69 0.673455532926
11.69 0.674134419552
11.69 0.674813306178
11.8 0.675492192804
11.8 0.67617107943
11.8 0.676849966056
11.87 0.677528852682
11.87 0.678207739308
12.016 0.678886625933
12.016 0.679565512559
12.016 0.680244399185
12.025 0.680923285811
12.025 0.681602172437
12.025 0.682281059063
12.084 0.682959945689
12.153 0.683638832315
12.153 0.684317718941
12.258 0.684996605567
12.258 0.685675492193
12.258 0.686354378819
12.272 0.687033265445
12.272 0.687712152071
12.272 0.688391038697
12.283 0.689069925322
12.283 0.689748811948
12.292 0.690427698574
12.375 0.6911065852
12.493 0.691785471826
12.493 0.692464358452
12.493 0.693143245078
12.525 0.693822131704
12.599 0.69450101833
12.599 0.695179904956
12.599 0.695858791582
12.611 0.696537678208
12.684 0.697216564834
12.684 0.69789545146
12.684 0.698574338086
12.695 0.699253224711
12.766 0.699932111337
12.766 0.700610997963
12.766 0.701289884589
12.94 0.701968771215
13.131 0.702647657841
13.131 0.703326544467
13.154 0.704005431093
13.154 0.704684317719
13.154 0.705363204345
13.284 0.706042090971
13.284 0.706720977597
13.284 0.707399864223
13.284 0.708078750849
13.298 0.708757637475
13.32 0.7094365241
13.445 0.710115410726
13.467 0.710794297352
13.467 0.711473183978
13.467 0.712152070604
13.655 0.71283095723
13.681 0.713509843856
13.681 0.714188730482
13.681 0.714867617108
13.726 0.715546503734
13.726 0.71622539036
13.759 0.716904276986
13.766 0.717583163612
13.766 0.718262050238
13.766 0.718940936864
13.871 0.719619823489
13.871 0.720298710115
13.871 0.720977596741
14.005 0.721656483367
14.005 0.722335369993
14.024 0.723014256619
14.024 0.723693143245
14.024 0.724372029871
14.079 0.725050916497
14.133 0.725729803123
14.228 0.726408689749
14.228 0.727087576375
14.282 0.727766463001
14.282 0.728445349627
14.282 0.729124236253
14.367 0.729803122878
14.528 0.730482009504
14.571 0.73116089613
14.571 0.731839782756
14.571 0.732518669382
14.669 0.733197556008
14.669 0.733876442634
14.79 0.73455532926
14.79 0.735234215886
14.79 0.735913102512
14.891 0.736591989138
14.921 0.737270875764
14.921 0.73794976239
14.921 0.738628649016
15.219 0.739307535642
15.219 0.739986422267
15.219 0.740665308893
15.374 0.741344195519
15.374 0.742023082145
15.374 0.742701968771
15.544 0.743380855397
15.716 0.744059742023
15.716 0.744738628649
15.716 0.745417515275
15.943 0.746096401901
15.943 0.746775288527
16.134 0.747454175153
16.134 0.748133061779
16.134 0.748811948405
16.273 0.749490835031
16.273 0.750169721656
16.281 0.750848608282
16.281 0.751527494908
16.281 0.752206381534
16.433 0.75288526816
16.56 0.753564154786
16.56 0.754243041412
16.776 0.754921928038
16.781 0.755600814664
16.781 0.75627970129
17.129 0.756958587916
17.129 0.757637474542
17.196 0.758316361168
17.196 0.758995247794
17.196 0.75967413442
17.243 0.760353021045
17.27 0.761031907671
17.527 0.761710794297
17.527 0.762389680923
17.679 0.763068567549
17.679 0.763747454175
17.679 0.764426340801
17.696 0.765105227427
17.885 0.765784114053
18.058 0.766463000679
18.081 0.767141887305
18.081 0.767820773931
18.262 0.768499660557
18.262 0.769178547183
18.262 0.769857433809
18.405 0.770536320435
18.405 0.77121520706
18.735 0.771894093686
18.758 0.772572980312
19.097 0.773251866938
19.097 0.773930753564
19.167 0.77460964019
19.167 0.775288526816
19.167 0.775967413442
19.551 0.776646300068
19.904 0.777325186694
19.904 0.77800407332
19.904 0.778682959946
20.22 0.779361846572
20.402 0.780040733198
20.882 0.780719619824
21.189 0.781398506449
21.189 0.782077393075
21.335 0.782756279701
21.354 0.783435166327
21.354 0.784114052953
21.543 0.784792939579
21.547 0.785471826205
21.911 0.786150712831
21.911 0.786829599457
21.911 0.787508486083
22.38 0.788187372709
22.38 0.788866259335
22.614 0.789545145961
22.685 0.790224032587
22.685 0.790902919213
22.857 0.791581805838
22.946 0.792260692464
22.946 0.79293957909
23.215 0.793618465716
23.215 0.794297352342
23.844 0.794976238968
23.844 0.795655125594
23.844 0.79633401222
24.228 0.797012898846
24.228 0.797691785472
24.228 0.798370672098
24.907 0.799049558724
25.196 0.79972844535
25.196 0.800407331976
25.39 0.801086218602
25.394 0.801765105227
25.652 0.802443991853
25.652 0.803122878479
25.652 0.803801765105
26.044 0.804480651731
26.044 0.805159538357
26.378 0.805838424983
26.378 0.806517311609
26.474 0.807196198235
26.556 0.807875084861
26.556 0.808553971487
26.556 0.809232858113
26.561 0.809911744739
26.561 0.810590631365
26.561 0.811269517991
26.58 0.811948404616
26.58 0.812627291242
26.795 0.813306177868
26.94 0.813985064494
26.94 0.81466395112
26.94 0.815342837746
27.102 0.816021724372
27.102 0.816700610998
27.102 0.817379497624
27.25 0.81805838425
27.25 0.818737270876
27.25 0.819416157502
27.272 0.820095044128
27.272 0.820773930754
27.993 0.82145281738
28.066 0.822131704005
28.066 0.822810590631
28.066 0.823489477257
28.165 0.824168363883
28.165 0.824847250509
28.165 0.825526137135
28.184 0.826205023761
28.184 0.826883910387
29.343 0.827562797013
29.343 0.828241683639
29.343 0.828920570265
29.446 0.829599456891
29.526 0.830278343517
29.526 0.830957230143
29.527 0.831636116769
29.527 0.832315003394
29.527 0.83299389002
29.638 0.833672776646
29.638 0.834351663272
29.638 0.835030549898
29.678 0.835709436524
29.678 0.83638832315
29.678 0.837067209776
30.624 0.837746096402
30.836 0.838424983028
31.303 0.839103869654
31.613 0.83978275628
31.775 0.840461642906
32.403 0.841140529532
32.403 0.841819416158
32.403 0.842498302783
33.087 0.843177189409
33.087 0.843856076035
33.288 0.844534962661
33.288 0.845213849287
33.288 0.845892735913
33.647 0.846571622539
33.661 0.847250509165
33.661 0.847929395791
33.661 0.848608282417
33.728 0.849287169043
33.728 0.849966055669
34.001 0.850644942295
34.001 0.851323828921
34.001 0.852002715547
34.59 0.852681602172
34.59 0.853360488798
34.59 0.854039375424
34.815 0.85471826205
35.246 0.855397148676
35.42 0.856076035302
36.046 0.856754921928
36.046 0.857433808554
36.394 0.85811269518
36.394 0.858791581806
36.777 0.859470468432
37.359 0.860149355058
37.359 0.860828241684
37.359 0.86150712831
37.481 0.862186014936
38.197 0.862864901561
38.197 0.863543788187
39.547 0.864222674813
40.542 0.864901561439
40.687 0.865580448065
40.687 0.866259334691
40.772 0.866938221317
40.772 0.867617107943
40.772 0.868295994569
41.016 0.868974881195
41.016 0.869653767821
41.016 0.870332654447
42.195 0.871011541073
42.872 0.871690427699
42.872 0.872369314325
42.938 0.87304820095
43.578 0.873727087576
43.739 0.874405974202
43.739 0.875084860828
43.739 0.875763747454
43.815 0.87644263408
43.844 0.877121520706
43.844 0.877800407332
43.844 0.878479293958
44.508 0.879158180584
44.508 0.87983706721
44.508 0.880515953836
44.868 0.881194840462
45.0 0.881873727088
45.025 0.882552613714
45.025 0.883231500339
45.679 0.883910386965
47.083 0.884589273591
47.083 0.885268160217
47.727 0.885947046843
48.479 0.886625933469
48.479 0.887304820095
49.173 0.887983706721
49.257 0.888662593347
49.257 0.889341479973
49.607 0.890020366599
49.607 0.890699253225
49.607 0.891378139851
49.827 0.892057026477
49.827 0.892735913103
51.941 0.893414799728
51.941 0.894093686354
51.941 0.89477257298
52.834 0.895451459606
53.969 0.896130346232
53.969 0.896809232858
54.861 0.897488119484
55.086 0.89816700611
55.086 0.898845892736
57.108 0.899524779362
58.133 0.900203665988
58.357 0.900882552614
58.357 0.90156143924
58.357 0.902240325866
58.688 0.902919212492
58.688 0.903598099117
58.688 0.904276985743
58.703 0.904955872369
61.456 0.905634758995
62.016 0.906313645621
64.258 0.906992532247
66.59 0.907671418873
66.59 0.908350305499
68.124 0.909029192125
68.124 0.909708078751
68.124 0.910386965377
70.708 0.911065852003
70.884 0.911744738629
70.884 0.912423625255
70.884 0.913102511881
72.269 0.913781398506
72.269 0.914460285132
75.668 0.915139171758
75.668 0.915818058384
75.668 0.91649694501
76.172 0.917175831636
76.172 0.917854718262
76.172 0.918533604888
77.954 0.919212491514
77.954 0.91989137814
77.954 0.920570264766
78.052 0.921249151392
78.052 0.921928038018
78.052 0.922606924644
78.202 0.92328581127
80.798 0.923964697895
80.798 0.924643584521
80.798 0.925322471147
83.076 0.926001357773
83.608 0.926680244399
87.967 0.927359131025
87.967 0.928038017651
87.967 0.928716904277
89.741 0.929395790903
89.741 0.930074677529
89.741 0.930753564155
90.091 0.931432450781
90.091 0.932111337407
90.144 0.932790224033
90.144 0.933469110659
90.144 0.934147997284
93.78 0.93482688391
93.78 0.935505770536
95.312 0.936184657162
95.312 0.936863543788
95.312 0.937542430414
95.722 0.93822131704
95.722 0.938900203666
95.722 0.939579090292
95.871 0.940257976918
96.863 0.940936863544
96.863 0.94161575017
96.863 0.942294636796
98.053 0.942973523422
101.25 0.943652410048
102.99 0.944331296673
102.99 0.945010183299
102.99 0.945689069925
105.81 0.946367956551
105.81 0.947046843177
110.09 0.947725729803
110.09 0.948404616429
110.09 0.949083503055
110.73 0.949762389681
110.73 0.950441276307
110.73 0.951120162933
110.96 0.951799049559
112.81 0.952477936185
112.81 0.953156822811
115.29 0.953835709437
115.29 0.954514596062
115.29 0.955193482688
119.2 0.955872369314
119.2 0.95655125594
119.2 0.957230142566
122.0 0.957909029192
137.81 0.958587915818
137.81 0.959266802444
145.08 0.95994568907
145.08 0.960624575696
145.08 0.961303462322
146.12 0.961982348948
146.12 0.962661235574
146.12 0.9633401222
147.66 0.964019008826
147.66 0.964697895451
147.66 0.965376782077
154.98 0.966055668703
168.69 0.966734555329
168.69 0.967413441955
179.36 0.968092328581
179.36 0.968771215207
184.48 0.969450101833
184.48 0.970128988459
184.48 0.970807875085
192.15 0.971486761711
192.15 0.972165648337
204.1 0.972844534963
204.1 0.973523421589
204.1 0.974202308215
205.94 0.97488119484
205.94 0.975560081466
227.59 0.976238968092
227.59 0.976917854718
269.12 0.977596741344
292.41 0.97827562797
292.41 0.978954514596
292.41 0.979633401222
311.89 0.980312287848
311.89 0.980991174474
315.41 0.9816700611
318.3 0.982348947726
318.3 0.983027834352
318.3 0.983706720978
362.11 0.984385607604
362.11 0.985064494229
362.11 0.985743380855
368.72 0.986422267481
368.72 0.987101154107
368.72 0.987780040733
403.51 0.988458927359
403.51 0.989137813985
403.51 0.989816700611
443.02 0.990495587237
443.02 0.991174473863
443.02 0.991853360489
460.39 0.992532247115
622.32 0.993211133741
622.32 0.993890020367
643.46 0.994568906993
672.17 0.995247793618
672.17 0.995926680244
672.17 0.99660556687
824.26 0.997284453496
824.26 0.997963340122
824.26 0.998642226748
1024.1 0.999321113374
1485.7 1.0


==> tikz/cdf_TTR_0_1_0.txt <==
1.0205 0.000801924619086
1.0547 0.00160384923817
1.0547 0.00240577385726
1.0547 0.00320769847634
1.0926 0.00400962309543
1.0926 0.00481154771451
1.1078 0.0056134723336
1.1078 0.00641539695269
1.1221 0.00721732157177
1.1342 0.00801924619086
1.1342 0.00882117080994
1.1342 0.00962309542903
1.1359 0.0104250200481
1.1525 0.0112269446672
1.1535 0.0120288692863
1.1548 0.0128307939054
1.1548 0.0136327185245
1.1548 0.0144346431435
1.1696 0.0152365677626
1.1696 0.0160384923817
1.1815 0.0168404170008
1.1848 0.0176423416199
1.1848 0.018444266239
1.1848 0.0192461908581
1.1933 0.0200481154771
1.1933 0.0208500400962
1.1976 0.0216519647153
1.1976 0.0224538893344
1.1976 0.0232558139535
1.1996 0.0240577385726
1.2008 0.0248596631917
1.2022 0.0256615878107
1.2022 0.0264635124298
1.2022 0.0272654370489
1.2072 0.028067361668
1.2072 0.0288692862871
1.2072 0.0296712109062
1.2083 0.0304731355253
1.2083 0.0312750601443
1.2112 0.0320769847634
1.2112 0.0328789093825
1.2112 0.0336808340016
1.2158 0.0344827586207
1.2197 0.0352846832398
1.2247 0.0360866078589
1.2247 0.0368885324779
1.2247 0.037690457097
1.2249 0.0384923817161
1.2301 0.0392943063352
1.243 0.0400962309543
1.243 0.0408981555734
1.243 0.0417000801925
1.2432 0.0425020048115
1.247 0.0433039294306
1.247 0.0441058540497
1.247 0.0449077786688
1.2495 0.0457097032879
1.2495 0.046511627907
1.2568 0.0473135525261
1.2568 0.0481154771451
1.2568 0.0489174017642
1.2575 0.0497193263833
1.2575 0.0505212510024
1.2575 0.0513231756215
1.2604 0.0521251002406
1.2679 0.0529270248597
1.2679 0.0537289494787
1.2679 0.0545308740978
1.2845 0.0553327987169
1.2845 0.056134723336
1.2845 0.0569366479551
1.2861 0.0577385725742
1.2861 0.0585404971933
1.2889 0.0593424218123
1.2917 0.0601443464314
1.2923 0.0609462710505
1.2923 0.0617481956696
1.2923 0.0625501202887
1.2927 0.0633520449078
1.2927 0.0641539695269
1.2939 0.064955894146
1.3058 0.065757818765
1.3058 0.0665597433841
1.3058 0.0673616680032
1.3064 0.0681635926223
1.3064 0.0689655172414
1.3072 0.0697674418605
1.3072 0.0705693664796
1.3085 0.0713712910986
1.3085 0.0721732157177
1.3085 0.0729751403368
1.3096 0.0737770649559
1.3096 0.074578989575
1.3096 0.0753809141941
1.3103 0.0761828388132
1.3103 0.0769847634322
1.3176 0.0777866880513
1.3176 0.0785886126704
1.3176 0.0793905372895
1.3261 0.0801924619086
1.3261 0.0809943865277
1.3262 0.0817963111468
1.3262 0.0825982357658
1.3262 0.0834001603849
1.3346 0.084202085004
1.3351 0.0850040096231
1.3351 0.0858059342422
1.3366 0.0866078588613
1.3366 0.0874097834804
1.3366 0.0882117080994
1.3385 0.0890136327185
1.3385 0.0898155573376
1.3385 0.0906174819567
1.3462 0.0914194065758
1.3462 0.0922213311949
1.3462 0.093023255814
1.3497 0.093825180433
1.3497 0.0946271050521
1.3498 0.0954290296712
1.3498 0.0962309542903
1.3498 0.0970328789094
1.3504 0.0978348035285
1.3504 0.0986367281476
1.3504 0.0994386527666
1.3591 0.100240577386
1.3593 0.101042502005
1.3593 0.101844426624
1.3593 0.102646351243
1.3619 0.103448275862
1.3619 0.104250200481
1.3642 0.1050521251
1.3642 0.105854049719
1.3642 0.106655974338
1.3765 0.107457898957
1.3765 0.108259823577
1.3765 0.109061748196
1.3774 0.109863672815
1.3774 0.110665597434
1.3774 0.111467522053
1.3792 0.112269446672
1.383 0.113071371291
1.383 0.11387329591
1.383 0.114675220529
1.3916 0.115477145148
1.3916 0.116279069767
1.3923 0.117080994387
1.3923 0.117882919006
1.3923 0.118684843625
1.3938 0.119486768244
1.3938 0.120288692863
1.3938 0.121090617482
1.3978 0.121892542101
1.4057 0.12269446672
1.4057 0.123496391339
1.4057 0.124298315958
1.4059 0.125100240577
1.4059 0.125902165196
1.4059 0.126704089816
1.4066 0.127506014435
1.4092 0.128307939054
1.4129 0.129109863673
1.4129 0.129911788292
1.4131 0.130713712911
1.4197 0.13151563753
1.427 0.132317562149
1.4313 0.133119486768
1.4313 0.133921411387
1.4313 0.134723336006
1.4315 0.135525260626
1.4315 0.136327185245
1.4315 0.137129109864
1.4325 0.137931034483
1.4356 0.138732959102
1.4356 0.139534883721
1.4356 0.14033680834
1.4439 0.141138732959
1.444 0.141940657578
1.444 0.142742582197
1.444 0.143544506816
1.4541 0.144346431435
1.4545 0.145148356055
1.4545 0.145950280674
1.4545 0.146752205293
1.4593 0.147554129912
1.4628 0.148356054531
1.4628 0.14915797915
1.4687 0.149959903769
1.4758 0.150761828388
1.4758 0.151563753007
1.4758 0.152365677626
1.4856 0.153167602245
1.4856 0.153969526864
1.4856 0.154771451484
1.4857 0.155573376103
1.4857 0.156375300722
1.4857 0.157177225341
1.4867 0.15797914996
1.4897 0.158781074579
1.4897 0.159582999198
1.4897 0.160384923817
1.4936 0.161186848436
1.4936 0.161988773055
1.4943 0.162790697674
1.4943 0.163592622294
1.4943 0.164394546913
1.4982 0.165196471532
1.5056 0.165998396151
1.5056 0.16680032077
1.5123 0.167602245389
1.5171 0.168404170008
1.5171 0.169206094627
1.5171 0.170008019246
1.519 0.170809943865
1.519 0.171611868484
1.519 0.172413793103
1.5203 0.173215717723
1.5203 0.174017642342
1.5203 0.174819566961
1.5247 0.17562149158
1.5247 0.176423416199
1.5249 0.177225340818
1.5249 0.178027265437
1.5249 0.178829190056
1.5398 0.179631114675
1.5398 0.180433039294
1.5398 0.181234963913
1.5496 0.182036888532
1.5496 0.182838813152
1.5522 0.183640737771
1.554 0.18444266239
1.554 0.185244587009
1.554 0.186046511628
1.5548 0.186848436247
1.5548 0.187650360866
1.5548 0.188452285485
1.5582 0.189254210104
1.5647 0.190056134723
1.5695 0.190858059342
1.5695 0.191659983962
1.5695 0.192461908581
1.5704 0.1932638332
1.5755 0.194065757819
1.5796 0.194867682438
1.5796 0.195669607057
1.5796 0.196471531676
1.5834 0.197273456295
1.5834 0.198075380914
1.5935 0.198877305533
1.5935 0.199679230152
1.594 0.200481154771
1.6059 0.201283079391
1.6094 0.20208500401
1.6217 0.202886928629
1.6217 0.203688853248
1.6377 0.204490777867
1.6377 0.205292702486
1.6429 0.206094627105
1.6429 0.206896551724
1.6429 0.207698476343
1.6564 0.208500400962
1.6642 0.209302325581
1.6664 0.2101042502
1.6667 0.21090617482
1.6667 0.211708099439
1.6667 0.212510024058
1.6671 0.213311948677
1.6809 0.214113873296
1.6826 0.214915797915
1.6933 0.215717722534
1.6933 0.216519647153
1.6933 0.217321571772
1.7016 0.218123496391
1.7016 0.21892542101
1.7016 0.21972734563
1.7036 0.220529270249
1.7036 0.221331194868
1.7036 0.222133119487
1.7049 0.222935044106
1.7049 0.223736968725
1.7049 0.224538893344
1.7071 0.225340817963
1.7206 0.226142742582
1.7206 0.226944667201
1.7206 0.22774659182
1.7225 0.228548516439
1.7305 0.229350441059
1.7332 0.230152365678
1.7332 0.230954290297
1.7366 0.231756214916
1.7366 0.232558139535
1.7366 0.233360064154
1.7368 0.234161988773
1.744 0.234963913392
1.7519 0.235765838011
1.7519 0.23656776263
1.7519 0.237369687249
1.752 0.238171611868
1.752 0.238973536488
1.7537 0.239775461107
1.7537 0.240577385726
1.7537 0.241379310345
1.7584 0.242181234964
1.7845 0.242983159583
1.7879 0.243785084202
1.7879 0.244587008821
1.7879 0.24538893344
1.79 0.246190858059
1.79 0.246992782678
1.79 0.247794707298
1.7923 0.248596631917
1.7956 0.249398556536
1.7956 0.250200481155
1.7956 0.251002405774
1.796 0.251804330393
1.796 0.252606255012
1.7992 0.253408179631
1.8026 0.25421010425
1.8027 0.255012028869
1.8027 0.255813953488
1.8099 0.256615878107
1.8099 0.257417802727
1.8131 0.258219727346
1.8158 0.259021651965
1.8176 0.259823576584
1.821 0.260625501203
1.821 0.261427425822
1.8228 0.262229350441
1.8282 0.26303127506
1.8282 0.263833199679
1.8336 0.264635124298
1.8346 0.265437048917
1.8346 0.266238973536
1.8346 0.267040898156
1.8347 0.267842822775
1.8347 0.268644747394
1.8347 0.269446672013
1.8446 0.270248596632
1.8508 0.271050521251
1.8508 0.27185244587
1.8508 0.272654370489
1.8607 0.273456295108
1.8607 0.274258219727
1.8623 0.275060144346
1.8623 0.275862068966
1.8623 0.276663993585
1.8691 0.277465918204
1.8691 0.278267842823
1.8741 0.279069767442
1.8741 0.279871692061
1.8741 0.28067361668
1.8808 0.281475541299
1.8808 0.282277465918
1.8808 0.283079390537
1.8869 0.283881315156
1.8869 0.284683239775
1.897 0.285485164395
1.897 0.286287089014
1.897 0.287089013633
1.8986 0.287890938252
1.8986 0.288692862871
1.8986 0.28949478749
1.9033 0.290296712109
1.9083 0.291098636728
1.9083 0.291900561347
1.9095 0.292702485966
1.9106 0.293504410585
1.9106 0.294306335204
1.9106 0.295108259824
1.9174 0.295910184443
1.9174 0.296712109062
1.9174 0.297514033681
1.9182 0.2983159583
1.9182 0.299117882919
1.9212 0.299919807538
1.9212 0.300721732157
1.9212 0.301523656776
1.9215 0.302325581395
1.9215 0.303127506014
1.9281 0.303929430634
1.9281 0.304731355253
1.9281 0.305533279872
1.9313 0.306335204491
1.9313 0.30713712911
1.9313 0.307939053729
1.9338 0.308740978348
1.9338 0.309542902967
1.9338 0.310344827586
1.938 0.311146752205
1.9438 0.311948676824
1.9438 0.312750601443
1.9438 0.313552526063
1.9461 0.314354450682
1.9535 0.315156375301
1.9547 0.31595829992
1.9547 0.316760224539
1.9547 0.317562149158
1.9553 0.318364073777
1.9553 0.319165998396
1.9618 0.319967923015
1.9618 0.320769847634
1.9722 0.321571772253
1.9722 0.322373696872
1.9722 0.323175621492
1.9767 0.323977546111
1.9767 0.32477947073
1.9767 0.325581395349
1.9874 0.326383319968
1.9874 0.327185244587
1.9927 0.327987169206
1.9951 0.328789093825
1.9951 0.329591018444
1.9974 0.330392943063
1.9974 0.331194867682
1.9974 0.331996792302
2.0065 0.332798716921
2.0087 0.33360064154
2.0169 0.334402566159
2.0169 0.335204490778
2.0169 0.336006415397
2.0176 0.336808340016
2.0368 0.337610264635
2.0368 0.338412189254
2.0368 0.339214113873
2.0401 0.340016038492
2.0401 0.340817963111
2.0575 0.341619887731
2.0603 0.34242181235
2.0603 0.343223736969
2.0661 0.344025661588
2.0708 0.344827586207
2.0728 0.345629510826
2.0728 0.346431435445
2.0728 0.347233360064
2.0887 0.348035284683
2.0901 0.348837209302
2.093 0.349639133921
2.0932 0.35044105854
2.0932 0.35124298316
2.0932 0.352044907779
2.0936 0.352846832398
2.0936 0.353648757017
2.0936 0.354450681636
2.0964 0.355252606255
2.0964 0.356054530874
2.097 0.356856455493
2.0975 0.357658380112
2.1034 0.358460304731
2.1034 0.35926222935
2.1034 0.36006415397
2.1052 0.360866078589
2.1052 0.361668003208
2.1052 0.362469927827
2.1131 0.363271852446
2.1131 0.364073777065
2.1131 0.364875701684
2.1151 0.365677626303
2.1151 0.366479550922
2.1151 0.367281475541
2.1235 0.36808340016
2.1262 0.368885324779
2.1262 0.369687249399
2.1262 0.370489174018
2.1283 0.371291098637
2.1283 0.372093023256
2.1283 0.372894947875
2.1339 0.373696872494
2.1339 0.374498797113
2.1339 0.375300721732
2.1375 0.376102646351
2.1419 0.37690457097
2.1461 0.377706495589
2.1461 0.378508420208
2.1461 0.379310344828
2.1556 0.380112269447
2.1589 0.380914194066
2.1589 0.381716118685
2.1589 0.382518043304
2.1676 0.383319967923
2.1676 0.384121892542
2.1676 0.384923817161
2.1688 0.38572574178
2.1688 0.386527666399
2.1688 0.387329591018
2.1753 0.388131515638
2.1753 0.388933440257
2.1781 0.389735364876
2.1781 0.390537289495
2.1781 0.391339214114
2.1877 0.392141138733
2.1877 0.392943063352
2.1941 0.393744987971
2.1941 0.39454691259
2.1941 0.395348837209
2.2023 0.396150761828
2.2032 0.396952686447
2.2032 0.397754611067
2.2032 0.398556535686
2.2053 0.399358460305
2.2089 0.400160384924
2.2089 0.400962309543
2.2089 0.401764234162
2.2256 0.402566158781
2.2256 0.4033680834
2.2256 0.404170008019
2.2425 0.404971932638
2.2425 0.405773857257
2.2544 0.406575781876
2.2578 0.407377706496
2.2594 0.408179631115
2.2594 0.408981555734
2.2673 0.409783480353
2.2673 0.410585404972
2.2673 0.411387329591
2.271 0.41218925421
2.271 0.412991178829
2.271 0.413793103448
2.2805 0.414595028067
2.2805 0.415396952686
2.2808 0.416198877306
2.2808 0.417000801925
2.2808 0.417802726544
2.2823 0.418604651163
2.2963 0.419406575782
2.2963 0.420208500401
2.3 0.42101042502
2.3 0.421812349639
2.3 0.422614274258
2.3356 0.423416198877
2.3356 0.424218123496
2.3421 0.425020048115
2.3421 0.425821972735
2.3421 0.426623897354
2.3437 0.427425821973
2.3437 0.428227746592
2.3445 0.429029671211
2.3445 0.42983159583
2.3445 0.430633520449
2.3621 0.431435445068
2.3621 0.432237369687
2.3621 0.433039294306
2.3632 0.433841218925
2.3632 0.434643143545
2.3632 0.435445068164
2.3658 0.436246992783
2.3661 0.437048917402
2.3661 0.437850842021
2.3661 0.43865276664
2.3701 0.439454691259
2.3714 0.440256615878
2.3714 0.441058540497
2.3714 0.441860465116
2.3855 0.442662389735
2.3855 0.443464314354
2.3857 0.444266238974
2.3857 0.445068163593
2.3857 0.445870088212
2.4013 0.446672012831
2.4013 0.44747393745
2.4013 0.448275862069
2.4077 0.449077786688
2.4077 0.449879711307
2.4129 0.450681635926
2.4159 0.451483560545
2.4239 0.452285485164
2.4455 0.453087409783
2.4455 0.453889334403
2.4455 0.454691259022
2.4552 0.455493183641
2.4552 0.45629510826
2.4552 0.457097032879
2.4557 0.457898957498
2.4689 0.458700882117
2.4953 0.459502806736
2.4953 0.460304731355
2.4953 0.461106655974
2.4983 0.461908580593
2.4983 0.462710505213
2.5027 0.463512429832
2.5078 0.464314354451
2.5085 0.46511627907
2.5085 0.465918203689
2.5197 0.466720128308
2.5197 0.467522052927
2.5204 0.468323977546
2.5204 0.469125902165
2.5204 0.469927826784
2.5224 0.470729751403
2.5235 0.471531676022
2.525 0.472333600642
2.525 0.473135525261
2.525 0.47393744988
2.5378 0.474739374499
2.5416 0.475541299118
2.5431 0.476343223737
2.5431 0.477145148356
2.5431 0.477947072975
2.5628 0.478748997594
2.5628 0.479550922213
2.5628 0.480352846832
2.5664 0.481154771451
2.5664 0.481956696071
2.5743 0.48275862069
2.5848 0.483560545309
2.5978 0.484362469928
2.6006 0.485164394547
2.6006 0.485966319166
2.6115 0.486768243785
2.6115 0.487570168404
2.6115 0.488372093023
2.6246 0.489174017642
2.6246 0.489975942261
2.6374 0.490777866881
2.6374 0.4915797915
2.6374 0.492381716119
2.6442 0.493183640738
2.6442 0.493985565357
2.6442 0.494787489976
2.6523 0.495589414595
2.6523 0.496391339214
2.6585 0.497193263833
2.6585 0.497995188452
2.6585 0.498797113071
2.6594 0.49959903769
2.6632 0.50040096231
2.6927 0.501202886929
2.6927 0.502004811548
2.7001 0.502806736167
2.7001 0.503608660786
2.7001 0.504410585405
2.7003 0.505212510024
2.7003 0.506014434643
2.713 0.506816359262
2.713 0.507618283881
2.713 0.5084202085
2.7231 0.509222133119
2.7231 0.510024057739
2.7231 0.510825982358
2.7258 0.511627906977
2.7258 0.512429831596
2.7291 0.513231756215
2.7291 0.514033680834
2.7291 0.514835605453
2.7579 0.515637530072
2.7579 0.516439454691
2.7793 0.51724137931
2.7793 0.518043303929
2.7878 0.518845228549
2.7878 0.519647153168
2.7967 0.520449077787
2.7967 0.521251002406
2.7967 0.522052927025
2.8035 0.522854851644
2.8035 0.523656776263
2.81 0.524458700882
2.81 0.525260625501
2.81 0.52606255012
2.8123 0.526864474739
2.8149 0.527666399358
2.8726 0.528468323978
2.8832 0.529270248597
2.8832 0.530072173216
2.9047 0.530874097835
2.9047 0.531676022454
2.9147 0.532477947073
2.9147 0.533279871692
2.9161 0.534081796311
2.9161 0.53488372093
2.9253 0.535685645549
2.9403 0.536487570168
2.9405 0.537289494787
2.9405 0.538091419407
2.9405 0.538893344026
2.9639 0.539695268645
2.9639 0.540497193264
2.9639 0.541299117883
2.9653 0.542101042502
2.9715 0.542902967121
2.9715 0.54370489174
2.9715 0.544506816359
3.0011 0.545308740978
3.0037 0.546110665597
3.0185 0.546912590217
3.0185 0.547714514836
3.0189 0.548516439455
3.0211 0.549318364074
3.0379 0.550120288693
3.0379 0.550922213312
3.0379 0.551724137931
3.0428 0.55252606255
3.0716 0.553327987169
3.0716 0.554129911788
3.0805 0.554931836407
3.0836 0.555733761026
3.0836 0.556535685646
3.0836 0.557337610265
3.0841 0.558139534884
3.0841 0.558941459503
3.0841 0.559743384122
3.0915 0.560545308741
3.0915 0.56134723336
3.0915 0.562149157979
3.0921 0.562951082598
3.0996 0.563753007217
3.1127 0.564554931836
3.1127 0.565356856455
3.1127 0.566158781075
3.1179 0.566960705694
3.1191 0.567762630313
3.1191 0.568564554932
3.1191 0.569366479551
3.1251 0.57016840417
3.1275 0.570970328789
3.1289 0.571772253408
3.1289 0.572574178027
3.1469 0.573376102646
3.1469 0.574178027265
3.1516 0.574979951885
3.1563 0.575781876504
3.1568 0.576583801123
3.1568 0.577385725742
3.1568 0.578187650361
3.1675 0.57898957498
3.1675 0.579791499599
3.1675 0.580593424218
3.1932 0.581395348837
3.2015 0.582197273456
3.2208 0.582999198075
3.2208 0.583801122694
3.2208 0.584603047314
3.2214 0.585404971933
3.2695 0.586206896552
3.2695 0.587008821171
3.2695 0.58781074579
3.2732 0.588612670409
3.2732 0.589414595028
3.2834 0.590216519647
3.2868 0.591018444266
3.2868 0.591820368885
3.2907 0.592622293504
3.2907 0.593424218123
3.2907 0.594226142743
3.297 0.595028067362
3.297 0.595829991981
3.306 0.5966319166
3.306 0.597433841219
3.306 0.598235765838
3.3257 0.599037690457
3.362 0.599839615076
3.362 0.600641539695
3.3789 0.601443464314
3.3789 0.602245388933
3.3789 0.603047313553
3.3954 0.603849238172
3.3954 0.604651162791
3.3954 0.60545308741
3.3994 0.606255012029
3.3994 0.607056936648
3.3994 0.607858861267
3.4196 0.608660785886
3.4196 0.609462710505
3.4196 0.610264635124
3.4311 0.611066559743
3.4311 0.611868484362
3.4311 0.612670408982
3.4396 0.613472333601
3.4396 0.61427425822
3.4396 0.615076182839
3.4573 0.615878107458
3.4573 0.616680032077
3.4573 0.617481956696
3.4607 0.618283881315
3.4607 0.619085805934
3.4647 0.619887730553
3.4649 0.620689655172
3.4649 0.621491579791
3.4838 0.622293504411
3.4838 0.62309542903
3.4838 0.623897353649
3.4917 0.624699278268
3.4917 0.625501202887
3.4917 0.626303127506
3.5072 0.627105052125
3.5072 0.627906976744
3.5462 0.628708901363
3.5763 0.629510825982
3.5763 0.630312750601
3.5763 0.631114675221
3.5854 0.63191659984
3.5967 0.632718524459
3.6148 0.633520449078
3.6245 0.634322373697
3.6245 0.635124298316
3.6512 0.635926222935
3.6512 0.636728147554
3.657 0.637530072173
3.657 0.638331996792
3.657 0.639133921411
3.666 0.63993584603
3.6691 0.64073777065
3.6691 0.641539695269
3.6691 0.642341619888
3.6751 0.643143544507
3.6751 0.643945469126
3.7151 0.644747393745
3.7151 0.645549318364
3.7151 0.646351242983
3.7196 0.647153167602
3.7196 0.647955092221
3.7196 0.64875701684
3.7375 0.649558941459
3.7553 0.650360866079
3.7659 0.651162790698
3.7659 0.651964715317
3.7659 0.652766639936
3.7665 0.653568564555
3.8199 0.654370489174
3.8199 0.655172413793
3.8262 0.655974338412
3.8262 0.656776263031
3.8262 0.65757818765
3.8574 0.658380112269
3.8663 0.659182036889
3.8779 0.659983961508
3.8779 0.660785886127
3.8941 0.661587810746
3.8941 0.662389735365
3.9075 0.663191659984
3.9124 0.663993584603
3.9309 0.664795509222
3.9309 0.665597433841
3.9627 0.66639935846
3.9627 0.667201283079
3.9627 0.668003207698
3.9967 0.668805132318
4.0233 0.669607056937
4.0233 0.670408981556
4.0233 0.671210906175
4.0281 0.672012830794
4.0281 0.672814755413
4.0281 0.673616680032
4.0325 0.674418604651
4.0666 0.67522052927
4.0757 0.676022453889
4.0757 0.676824378508
4.0757 0.677626303127
4.077 0.678428227747
4.0978 0.679230152366
4.0978 0.680032076985
4.0978 0.680834001604
4.1124 0.681635926223
4.1124 0.682437850842
4.1124 0.683239775461
4.1247 0.68404170008
4.1387 0.684843624699
4.1519 0.685645549318
4.1519 0.686447473937
4.1519 0.687249398557
4.1578 0.688051323176
4.1664 0.688853247795
4.1669 0.689655172414
4.254 0.690457097033
4.267 0.691259021652
4.267 0.692060946271
4.2766 0.69286287089
4.297 0.693664795509
4.3431 0.694466720128
4.3431 0.695268644747
4.3431 0.696070569366
4.3952 0.696872493986
4.4376 0.697674418605
4.4376 0.698476343224
4.4376 0.699278267843
4.4382 0.700080192462
4.4504 0.700882117081
4.4504 0.7016840417
4.4504 0.702485966319
4.4565 0.703287890938
4.4991 0.704089815557
4.518 0.704891740176
4.518 0.705693664795
4.518 0.706495589415
4.5256 0.707297514034
4.5485 0.708099438653
4.556 0.708901363272
4.556 0.709703287891
4.556 0.71050521251
4.5703 0.711307137129
4.6026 0.712109061748
4.6026 0.712910986367
4.6094 0.713712910986
4.6094 0.714514835605
4.6094 0.715316760225
4.6144 0.716118684844
4.6144 0.716920609463
4.6144 0.717722534082
4.6405 0.718524458701
4.6595 0.71932638332
4.6595 0.720128307939
4.6897 0.720930232558
4.7042 0.721732157177
4.7084 0.722534081796
4.7084 0.723336006415
4.7084 0.724137931034
4.7823 0.724939855654
4.7823 0.725741780273
4.836 0.726543704892
4.8363 0.727345629511
4.8363 0.72814755413
4.8363 0.728949478749
4.8665 0.729751403368
4.8777 0.730553327987
4.9269 0.731355252606
4.9269 0.732157177225
4.9283 0.732959101844
4.9412 0.733761026464
4.9412 0.734562951083
4.9421 0.735364875702
4.9421 0.736166800321
4.9421 0.73696872494
5.0405 0.737770649559
5.0405 0.738572574178
5.0405 0.739374498797
5.0512 0.740176423416
5.0512 0.740978348035
5.0512 0.741780272654
5.0911 0.742582197273
5.0911 0.743384121893
5.0911 0.744186046512
5.0916 0.744987971131
5.1854 0.74578989575
5.1854 0.746591820369
5.2301 0.747393744988
5.2451 0.748195669607
5.2652 0.748997594226
5.2652 0.749799518845
5.306 0.750601443464
5.306 0.751403368083
5.306 0.752205292702
5.3943 0.753007217322
5.3943 0.753809141941
5.4244 0.75461106656
5.4292 0.755412991179
5.4292 0.756214915798
5.4292 0.757016840417
5.4395 0.757818765036
5.4395 0.758620689655
5.6278 0.759422614274
5.6278 0.760224538893
5.6278 0.761026463512
5.6558 0.761828388132
5.6558 0.762630312751
5.6558 0.76343223737
5.6598 0.764234161989
5.6899 0.765036086608
5.7688 0.765838011227
5.7688 0.766639935846
5.7999 0.767441860465
5.7999 0.768243785084
5.7999 0.769045709703
5.8336 0.769847634322
5.8935 0.770649558941
5.8935 0.771451483561
5.8935 0.77225340818
5.9055 0.773055332799
5.9206 0.773857257418
5.9206 0.774659182037
5.9356 0.775461106656
5.9356 0.776263031275
5.9356 0.777064955894
6.0075 0.777866880513
6.0075 0.778668805132
6.0075 0.779470729751
6.0179 0.78027265437
6.1266 0.78107457899
6.1751 0.781876503609
6.1922 0.782678428228
6.1922 0.783480352847
6.2498 0.784282277466
6.2498 0.785084202085
6.2498 0.785886126704
6.2568 0.786688051323
6.2771 0.787489975942
6.3395 0.788291900561
6.3395 0.78909382518
6.3395 0.7898957498
6.3412 0.790697674419
6.3412 0.791499599038
6.3412 0.792301523657
6.4481 0.793103448276
6.4481 0.793905372895
6.4872 0.794707297514
6.5964 0.795509222133
6.5964 0.796311146752
6.6726 0.797113071371
6.6726 0.79791499599
6.6726 0.798716920609
6.7665 0.799518845229
6.7665 0.800320769848
6.7665 0.801122694467
6.8223 0.801924619086
6.8223 0.802726543705
6.8223 0.803528468324
6.8675 0.804330392943
6.8675 0.805132317562
6.8675 0.805934242181
6.8944 0.8067361668
6.8944 0.807538091419
6.8963 0.808340016038
6.8963 0.809141940658
6.8963 0.809943865277
6.8995 0.810745789896
6.8997 0.811547714515
6.9024 0.812349639134
6.9024 0.813151563753
6.9024 0.813953488372
6.933 0.814755412991
6.933 0.81555733761
6.933 0.816359262229
7.0285 0.817161186848
7.0541 0.817963111468
7.0707 0.818765036087
7.0707 0.819566960706
7.0707 0.820368885325
7.2266 0.821170809944
7.4017 0.821972734563
7.4017 0.822774659182
7.4017 0.823576583801
7.4426 0.82437850842
7.4426 0.825180433039
7.4774 0.825982357658
7.5899 0.826784282277
7.6607 0.827586206897
7.8665 0.828388131516
7.9222 0.829190056135
8.027 0.829991980754
8.027 0.830793905373
8.027 0.831595829992
8.1759 0.832397754611
8.1759 0.83319967923
8.1759 0.834001603849
8.233 0.834803528468
8.233 0.835605453087
8.3181 0.836407377706
8.3181 0.837209302326
8.3181 0.838011226945
8.3233 0.838813151564
8.3233 0.839615076183
8.3233 0.840417000802
8.3336 0.841218925421
8.4038 0.84202085004
8.4038 0.842822774659
8.4038 0.843624699278
8.4783 0.844426623897
8.4783 0.845228548516
8.4783 0.846030473136
8.4846 0.846832397755
8.4846 0.847634322374
8.4846 0.848436246993
8.5866 0.849238171612
8.7286 0.850040096231
8.7286 0.85084202085
8.862 0.851643945469
8.9889 0.852445870088
8.9889 0.853247794707
9.1175 0.854049719326
9.1565 0.854851643945
9.3592 0.855653568565
9.364 0.856455493184
9.5417 0.857257417803
9.7468 0.858059342422
9.7468 0.858861267041
9.7627 0.85966319166
9.7627 0.860465116279
9.7627 0.861267040898
9.845 0.862068965517
9.8478 0.862870890136
9.8989 0.863672814755
9.9607 0.864474739374
9.9607 0.865276663994
9.9607 0.866078588613
10.03 0.866880513232
10.03 0.867682437851
10.36 0.86848436247
10.36 0.869286287089
10.36 0.870088211708
10.366 0.870890136327
10.366 0.871692060946
10.375 0.872493985565
10.738 0.873295910184
10.738 0.874097834804
10.83 0.874899759423
11.15 0.875701684042
11.157 0.876503608661
11.25 0.87730553328
11.565 0.878107457899
11.565 0.878909382518
11.665 0.879711307137
11.665 0.880513231756
11.665 0.881315156375
11.688 0.882117080994
11.722 0.882919005613
11.802 0.883720930233
11.802 0.884522854852
11.802 0.885324779471
12.4 0.88612670409
12.948 0.886928628709
13.073 0.887730553328
13.073 0.888532477947
13.244 0.889334402566
13.455 0.890136327185
13.455 0.890938251804
13.455 0.891740176423
13.472 0.892542101042
13.472 0.893344025662
13.472 0.894145950281
13.522 0.8949478749
14.207 0.895749799519
14.207 0.896551724138
14.207 0.897353648757
14.249 0.898155573376
14.249 0.898957497995
14.54 0.899759422614
14.665 0.900561347233
14.774 0.901363271852
14.774 0.902165196472
14.774 0.902967121091
14.85 0.90376904571
14.85 0.904570970329
14.85 0.905372894948
15.516 0.906174819567
16.54 0.906976744186
16.54 0.907778668805
16.54 0.908580593424
16.875 0.909382518043
16.875 0.910184442662
16.875 0.910986367281
17.012 0.911788291901
17.074 0.91259021652
17.076 0.913392141139
17.349 0.914194065758
17.74 0.914995990377
17.74 0.915797914996
17.845 0.916599839615
17.845 0.917401764234
17.845 0.918203688853
17.884 0.919005613472
17.884 0.919807538091
17.884 0.92060946271
18.099 0.92141138733
18.244 0.922213311949
18.263 0.923015236568
18.263 0.923817161187
18.263 0.924619085806
19.183 0.925421010425
19.183 0.926222935044
19.183 0.927024859663
19.253 0.927826784282
19.414 0.928628708901
20.31 0.92943063352
20.608 0.93023255814
20.811 0.931034482759
20.811 0.931836407378
21.816 0.932638331997
22.798 0.933440256616
22.798 0.934242181235
22.798 0.935044105854
23.654 0.935846030473
23.654 0.936647955092
23.654 0.937449879711
24.472 0.93825180433
24.472 0.939053728949
24.472 0.939855653569
24.746 0.940657578188
25.149 0.941459502807
25.437 0.942261427426
25.437 0.943063352045
25.526 0.943865276664
25.526 0.944667201283
25.526 0.945469125902
27.143 0.946271050521
27.143 0.94707297514
27.143 0.947874899759
28.031 0.948676824378
28.031 0.949478748998
29.348 0.950280673617
31.757 0.951082598236
32.048 0.951884522855
34.031 0.952686447474
34.031 0.953488372093
34.115 0.954290296712
34.915 0.955092221331
36.779 0.95589414595
38.475 0.956696070569
38.475 0.957497995188
38.475 0.958299919808
39.305 0.959101844427
39.305 0.959903769046
40.027 0.960705693665
42.139 0.961507618284
42.987 0.962309542903
42.987 0.963111467522
42.987 0.963913392141
46.317 0.96471531676
46.317 0.965517241379
46.317 0.966319165998
46.357 0.967121090617
46.357 0.967923015237
48.177 0.968724939856
48.177 0.969526864475
48.447 0.970328789094
48.447 0.971130713713
48.447 0.971932638332
51.599 0.972734562951
56.745 0.97353648757
58.594 0.974338412189
58.594 0.975140336808
58.594 0.975942261427
65.776 0.976744186046
65.776 0.977546110666
65.776 0.978348035285
65.891 0.979149959904
65.891 0.979951884523
65.891 0.980753809142
82.28 0.981555733761
83.984 0.98235765838
83.984 0.983159582999
83.984 0.983961507618
89.921 0.984763432237
89.921 0.985565356856
89.921 0.986367281476
93.175 0.987169206095
110.01 0.987971130714
138.94 0.988773055333
138.94 0.989574979952
138.94 0.990376904571
140.53 0.99117882919
140.53 0.991980753809
140.53 0.992782678428
149.57 0.993584603047
149.57 0.994386527666
149.57 0.995188452285
166.97 0.995990376905
166.97 0.996792301524
166.97 0.997594226143
197.05 0.998396150762
197.05 0.999198075381
321.79 1.0


==> tikz/cdf_TTR_0_2_0.txt <==
1.0873 0.000946521533365
1.0873 0.00189304306673
1.0873 0.00283956460009
1.0992 0.00378608613346
1.0992 0.00473260766682
1.1062 0.00567912920019
1.1062 0.00662565073355
1.1134 0.00757217226692
1.1134 0.00851869380028
1.1216 0.00946521533365
1.1234 0.010411736867
1.1237 0.0113582584004
1.1237 0.0123047799337
1.132 0.0132513014671
1.1429 0.0141978230005
1.1439 0.0151443445338
1.1476 0.0160908660672
1.1487 0.0170373876006
1.1501 0.0179839091339
1.1541 0.0189304306673
1.1541 0.0198769522007
1.1654 0.020823473734
1.168 0.0217699952674
1.1693 0.0227165168008
1.1693 0.0236630383341
1.1693 0.0246095598675
1.1698 0.0255560814009
1.1698 0.0265026029342
1.1786 0.0274491244676
1.1786 0.0283956460009
1.1786 0.0293421675343
1.1791 0.0302886890677
1.1791 0.031235210601
1.1822 0.0321817321344
1.1822 0.0331282536678
1.1822 0.0340747752011
1.1892 0.0350212967345
1.191 0.0359678182679
1.191 0.0369143398012
1.191 0.0378608613346
1.1924 0.038807382868
1.1963 0.0397539044013
1.1968 0.0407004259347
1.1968 0.0416469474681
1.1968 0.0425934690014
1.2024 0.0435399905348
1.2027 0.0444865120681
1.2027 0.0454330336015
1.2066 0.0463795551349
1.2074 0.0473260766682
1.2074 0.0482725982016
1.2118 0.049219119735
1.2127 0.0501656412683
1.2137 0.0511121628017
1.2137 0.0520586843351
1.2137 0.0530052058684
1.2158 0.0539517274018
1.2158 0.0548982489352
1.2319 0.0558447704685
1.2319 0.0567912920019
1.2319 0.0577378135353
1.234 0.0586843350686
1.2342 0.059630856602
1.2356 0.0605773781354
1.2359 0.0615238996687
1.2359 0.0624704212021
1.2359 0.0634169427354
1.2417 0.0643634642688
1.2417 0.0653099858022
1.2417 0.0662565073355
1.2425 0.0672030288689
1.2425 0.0681495504023
1.2425 0.0690960719356
1.2459 0.070042593469
1.2459 0.0709891150024
1.2459 0.0719356365357
1.2475 0.0728821580691
1.2475 0.0738286796025
1.2475 0.0747752011358
1.2503 0.0757217226692
1.2588 0.0766682442026
1.2588 0.0776147657359
1.2613 0.0785612872693
1.2623 0.0795078088027
1.2623 0.080454330336
1.268 0.0814008518694
1.268 0.0823473734027
1.268 0.0832938949361
1.2681 0.0842404164695
1.2681 0.0851869380028
1.2681 0.0861334595362
1.2711 0.0870799810696
1.2711 0.0880265026029
1.2717 0.0889730241363
1.2717 0.0899195456697
1.2717 0.090866067203
1.2721 0.0918125887364
1.2727 0.0927591102698
1.2727 0.0937056318031
1.2739 0.0946521533365
1.2739 0.0955986748699
1.2739 0.0965451964032
1.2755 0.0974917179366
1.2758 0.0984382394699
1.2758 0.0993847610033
1.2758 0.100331282537
1.2776 0.10127780407
1.2776 0.102224325603
1.2776 0.103170847137
1.2793 0.10411736867
1.2816 0.105063890204
1.2822 0.106010411737
1.2822 0.10695693327
1.2822 0.107903454804
1.2875 0.108849976337
1.2875 0.10979649787
1.2875 0.110743019404
1.2879 0.111689540937
1.2879 0.11263606247
1.2889 0.113582584004
1.291 0.114529105537
1.291 0.115475627071
1.291 0.116422148604
1.2923 0.117368670137
1.2923 0.118315191671
1.2923 0.119261713204
1.2927 0.120208234737
1.2981 0.121154756271
1.2981 0.122101277804
1.2994 0.123047799337
1.3012 0.123994320871
1.3012 0.124940842404
1.3012 0.125887363938
1.3012 0.126833885471
1.3029 0.127780407004
1.3032 0.128726928538
1.3032 0.129673450071
1.3032 0.130619971604
1.3065 0.131566493138
1.3065 0.132513014671
1.3133 0.133459536204
1.3133 0.134406057738
1.3133 0.135352579271
1.316 0.136299100805
1.316 0.137245622338
1.3179 0.138192143871
1.3179 0.139138665405
1.3179 0.140085186938
1.3189 0.141031708471
1.3203 0.141978230005
1.3203 0.142924751538
1.3235 0.143871273071
1.3241 0.144817794605
1.3241 0.145764316138
1.3241 0.146710837672
1.3248 0.147657359205
1.3248 0.148603880738
1.3248 0.149550402272
1.3265 0.150496923805
1.3288 0.151443445338
1.3309 0.152389966872
1.3309 0.153336488405
1.3309 0.154283009938
1.3315 0.155229531472
1.3321 0.156176053005
1.3338 0.157122574539
1.3356 0.158069096072
1.342 0.159015617605
1.342 0.159962139139
1.3421 0.160908660672
1.3421 0.161855182205
1.3421 0.162801703739
1.3488 0.163748225272
1.3488 0.164694746805
1.3488 0.165641268339
1.3491 0.166587789872
1.3491 0.167534311406
1.35 0.168480832939
1.3536 0.169427354472
1.3536 0.170373876006
1.3536 0.171320397539
1.3545 0.172266919072
1.3545 0.173213440606
1.3545 0.174159962139
1.3553 0.175106483673
1.3553 0.176053005206
1.358 0.176999526739
1.358 0.177946048273
1.358 0.178892569806
1.3596 0.179839091339
1.3597 0.180785612873
1.3598 0.181732134406
1.3598 0.182678655939
1.3598 0.183625177473
1.3697 0.184571699006
1.3697 0.18551822054
1.3697 0.186464742073
1.3706 0.187411263606
1.3706 0.18835778514
1.3706 0.189304306673
1.3711 0.190250828206
1.375 0.19119734974
1.375 0.192143871273
1.375 0.193090392806
1.3798 0.19403691434
1.3798 0.194983435873
1.3798 0.195929957407
1.3838 0.19687647894
1.3863 0.197823000473
1.3863 0.198769522007
1.393 0.19971604354
1.393 0.200662565073
1.393 0.201609086607
1.3956 0.20255560814
1.3956 0.203502129673
1.3956 0.204448651207
1.4015 0.20539517274
1.4028 0.206341694274
1.4028 0.207288215807
1.4028 0.20823473734
1.4066 0.209181258874
1.409 0.210127780407
1.409 0.21107430194
1.409 0.212020823474
1.4093 0.212967345007
1.4093 0.21391386654
1.4093 0.214860388074
1.4141 0.215806909607
1.4162 0.216753431141
1.4172 0.217699952674
1.4172 0.218646474207
1.4243 0.219592995741
1.4243 0.220539517274
1.4243 0.221486038807
1.4265 0.222432560341
1.4284 0.223379081874
1.4284 0.224325603407
1.4284 0.225272124941
1.4362 0.226218646474
1.4404 0.227165168008
1.4425 0.228111689541
1.4425 0.229058211074
1.4441 0.230004732608
1.445 0.230951254141
1.445 0.231897775674
1.445 0.232844297208
1.4455 0.233790818741
1.4484 0.234737340274
1.4484 0.235683861808
1.4484 0.236630383341
1.4519 0.237576904875
1.4519 0.238523426408
1.4519 0.239469947941
1.453 0.240416469475
1.4543 0.241362991008
1.4543 0.242309512541
1.4543 0.243256034075
1.4546 0.244202555608
1.4546 0.245149077142
1.4546 0.246095598675
1.4554 0.247042120208
1.4575 0.247988641742
1.4575 0.248935163275
1.4575 0.249881684808
1.4605 0.250828206342
1.4605 0.251774727875
1.4605 0.252721249408
1.4685 0.253667770942
1.4685 0.254614292475
1.4685 0.255560814009
1.4713 0.256507335542
1.4714 0.257453857075
1.4718 0.258400378609
1.4794 0.259346900142
1.4835 0.260293421675
1.4937 0.261239943209
1.4937 0.262186464742
1.4937 0.263132986275
1.5023 0.264079507809
1.5023 0.265026029342
1.5079 0.265972550876
1.5079 0.266919072409
1.5079 0.267865593942
1.5103 0.268812115476
1.5103 0.269758637009
1.5103 0.270705158542
1.5144 0.271651680076
1.5144 0.272598201609
1.5144 0.273544723142
1.5156 0.274491244676
1.5156 0.275437766209
1.5156 0.276384287743
1.5209 0.277330809276
1.5209 0.278277330809
1.5209 0.279223852343
1.5239 0.280170373876
1.5239 0.281116895409
1.5256 0.282063416943
1.5264 0.283009938476
1.5264 0.283956460009
1.5264 0.284902981543
1.5324 0.285849503076
1.5324 0.28679602461
1.5336 0.287742546143
1.5348 0.288689067676
1.5349 0.28963558921
1.5349 0.290582110743
1.5366 0.291528632276
1.5404 0.29247515381
1.5404 0.293421675343
1.5404 0.294368196876
1.5431 0.29531471841
1.5526 0.296261239943
1.5536 0.297207761477
1.5611 0.29815428301
1.5611 0.299100804543
1.562 0.300047326077
1.5659 0.30099384761
1.5659 0.301940369143
1.5659 0.302886890677
1.5716 0.30383341221
1.5716 0.304779933743
1.5745 0.305726455277
1.5745 0.30667297681
1.5767 0.307619498344
1.5828 0.308566019877
1.5828 0.30951254141
1.5845 0.310459062944
1.5845 0.311405584477
1.5845 0.31235210601
1.5849 0.313298627544
1.5849 0.314245149077
1.5849 0.315191670611
1.5952 0.316138192144
1.5952 0.317084713677
1.5952 0.318031235211
1.6004 0.318977756744
1.6004 0.319924278277
1.6004 0.320870799811
1.6034 0.321817321344
1.6034 0.322763842877
1.6034 0.323710364411
1.6209 0.324656885944
1.6209 0.325603407478
1.6209 0.326549929011
1.6209 0.327496450544
1.6209 0.328442972078
1.6235 0.329389493611
1.6235 0.330336015144
1.6235 0.331282536678
1.6253 0.332229058211
1.6311 0.333175579744
1.6311 0.334122101278
1.6311 0.335068622811
1.6354 0.336015144345
1.6359 0.336961665878
1.6359 0.337908187411
1.6359 0.338854708945
1.6399 0.339801230478
1.6399 0.340747752011
1.6399 0.341694273545
1.6405 0.342640795078
1.6405 0.343587316611
1.6405 0.344533838145
1.6478 0.345480359678
1.664 0.346426881212
1.664 0.347373402745
1.664 0.348319924278
1.6669 0.349266445812
1.6727 0.350212967345
1.6727 0.351159488878
1.6727 0.352106010412
1.674 0.353052531945
1.674 0.353999053478
1.674 0.354945575012
1.6765 0.355892096545
1.6765 0.356838618079
1.6777 0.357785139612
1.6781 0.358731661145
1.6781 0.359678182679
1.6781 0.360624704212
1.681 0.361571225745
1.681 0.362517747279
1.6812 0.363464268812
1.6812 0.364410790345
1.6812 0.365357311879
1.688 0.366303833412
1.688 0.367250354946
1.688 0.368196876479
1.6916 0.369143398012
1.6946 0.370089919546
1.6946 0.371036441079
1.7106 0.371982962612
1.7106 0.372929484146
1.7106 0.373876005679
1.713 0.374822527212
1.7224 0.375769048746
1.7224 0.376715570279
1.7224 0.377662091813
1.7304 0.378608613346
1.7304 0.379555134879
1.7304 0.380501656413
1.7326 0.381448177946
1.7334 0.382394699479
1.7334 0.383341221013
1.734 0.384287742546
1.734 0.38523426408
1.734 0.386180785613
1.7372 0.387127307146
1.7377 0.38807382868
1.7377 0.389020350213
1.7377 0.389966871746
1.7464 0.39091339328
1.7464 0.391859914813
1.7464 0.392806436346
1.7478 0.39375295788
1.7507 0.394699479413
1.7507 0.395646000947
1.7507 0.39659252248
1.7584 0.397539044013
1.7584 0.398485565547
1.7584 0.39943208708
1.7612 0.400378608613
1.7612 0.401325130147
1.7635 0.40227165168
1.7635 0.403218173213
1.7635 0.404164694747
1.7703 0.40511121628
1.7726 0.406057737814
1.7726 0.407004259347
1.7726 0.40795078088
1.7798 0.408897302414
1.781 0.409843823947
1.7927 0.41079034548
1.7927 0.411736867014
1.7927 0.412683388547
1.8023 0.41362991008
1.8023 0.414576431614
1.8023 0.415522953147
1.8066 0.416469474681
1.8066 0.417415996214
1.8088 0.418362517747
1.8099 0.419309039281
1.8115 0.420255560814
1.8115 0.421202082347
1.8115 0.422148603881
1.8183 0.423095125414
1.8183 0.424041646947
1.8183 0.424988168481
1.832 0.425934690014
1.8387 0.426881211548
1.8387 0.427827733081
1.8387 0.428774254614
1.8433 0.429720776148
1.8466 0.430667297681
1.8466 0.431613819214
1.8466 0.432560340748
1.8485 0.433506862281
1.8504 0.434453383814
1.8504 0.435399905348
1.8513 0.436346426881
1.8551 0.437292948415
1.8551 0.438239469948
1.8551 0.439185991481
1.859 0.440132513015
1.859 0.441079034548
1.8607 0.442025556081
1.8607 0.442972077615
1.8607 0.443918599148
1.8613 0.444865120681
1.8613 0.445811642215
1.8613 0.446758163748
1.8741 0.447704685282
1.8741 0.448651206815
1.8741 0.449597728348
1.8741 0.450544249882
1.8741 0.451490771415
1.8741 0.452437292948
1.8869 0.453383814482
1.8869 0.454330336015
1.8871 0.455276857549
1.8927 0.456223379082
1.8956 0.457169900615
1.8982 0.458116422149
1.9016 0.459062943682
1.9031 0.460009465215
1.9031 0.460955986749
1.9031 0.461902508282
1.9072 0.462849029815
1.9072 0.463795551349
1.9137 0.464742072882
1.9274 0.465688594416
1.9274 0.466635115949
1.9274 0.467581637482
1.9402 0.468528159016
1.9402 0.469474680549
1.9402 0.470421202082
1.9425 0.471367723616
1.9425 0.472314245149
1.9425 0.473260766682
1.9493 0.474207288216
1.9493 0.475153809749
1.9493 0.476100331283
1.9541 0.477046852816
1.9541 0.477993374349
1.9548 0.478939895883
1.9548 0.479886417416
1.9548 0.480832938949
1.9608 0.481779460483
1.9608 0.482725982016
1.9608 0.483672503549
1.9829 0.484619025083
1.9844 0.485565546616
2.0039 0.48651206815
2.0078 0.487458589683
2.0078 0.488405111216
2.028 0.48935163275
2.0388 0.490298154283
2.0403 0.491244675816
2.054 0.49219119735
2.0604 0.493137718883
2.0604 0.494084240416
2.0783 0.49503076195
2.0823 0.495977283483
2.0823 0.496923805017
2.0823 0.49787032655
2.0828 0.498816848083
2.0854 0.499763369617
2.1037 0.50070989115
2.1037 0.501656412683
2.1037 0.502602934217
2.1073 0.50354945575
2.1087 0.504495977283
2.1087 0.505442498817
2.1087 0.50638902035
2.1179 0.507335541884
2.1212 0.508282063417
2.1212 0.50922858495
2.1265 0.510175106484
2.1265 0.511121628017
2.1265 0.51206814955
2.1279 0.513014671084
2.1279 0.513961192617
2.1294 0.51490771415
2.1294 0.515854235684
2.1294 0.516800757217
2.1322 0.517747278751
2.1322 0.518693800284
2.1322 0.519640321817
2.1333 0.520586843351
2.1333 0.521533364884
2.1333 0.522479886417
2.1406 0.523426407951
2.1406 0.524372929484
2.1437 0.525319451018
2.1437 0.526265972551
2.1437 0.527212494084
2.1452 0.528159015618
2.1452 0.529105537151
2.1452 0.530052058684
2.1508 0.530998580218
2.1508 0.531945101751
2.1508 0.532891623284
2.1585 0.533838144818
2.1612 0.534784666351
2.1787 0.535731187885
2.1787 0.536677709418
2.1846 0.537624230951
2.1846 0.538570752485
2.1846 0.539517274018
2.1988 0.540463795551
2.1988 0.541410317085
2.1988 0.542356838618
2.2096 0.543303360151
2.2096 0.544249881685
2.2182 0.545196403218
2.2182 0.546142924752
2.2182 0.547089446285
2.2221 0.548035967818
2.2221 0.548982489352
2.2221 0.549929010885
2.2356 0.550875532418
2.2356 0.551822053952
2.2356 0.552768575485
2.2445 0.553715097018
2.2445 0.554661618552
2.2445 0.555608140085
2.2523 0.556554661619
2.2523 0.557501183152
2.2686 0.558447704685
2.2686 0.559394226219
2.2686 0.560340747752
2.2723 0.561287269285
2.2819 0.562233790819
2.2819 0.563180312352
2.2834 0.564126833885
2.2923 0.565073355419
2.2983 0.566019876952
2.2983 0.566966398486
2.319 0.567912920019
2.319 0.568859441552
2.3246 0.569805963086
2.3246 0.570752484619
2.3246 0.571699006152
2.3289 0.572645527686
2.3289 0.573592049219
2.3289 0.574538570752
2.3342 0.575485092286
2.3342 0.576431613819
2.3342 0.577378135353
2.3354 0.578324656886
2.3354 0.579271178419
2.3354 0.580217699953
2.3423 0.581164221486
2.3546 0.582110743019
2.3616 0.583057264553
2.3756 0.584003786086
2.3756 0.584950307619
2.3785 0.585896829153
2.3785 0.586843350686
2.3785 0.58778987222
2.3992 0.588736393753
2.3992 0.589682915286
2.3992 0.59062943682
2.4051 0.591575958353
2.4051 0.592522479886
2.4051 0.59346900142
2.4173 0.594415522953
2.433 0.595362044487
2.4414 0.59630856602
2.4414 0.597255087553
2.445 0.598201609087
2.4531 0.59914813062
2.4702 0.600094652153
2.4817 0.601041173687
2.4817 0.60198769522
2.4817 0.602934216753
2.503 0.603880738287
2.503 0.60482725982
2.503 0.605773781354
2.509 0.606720302887
2.509 0.60766682442
2.509 0.608613345954
2.5112 0.609559867487
2.5112 0.61050638902
2.5112 0.611452910554
2.5251 0.612399432087
2.5251 0.61334595362
2.5308 0.614292475154
2.5308 0.615238996687
2.5308 0.616185518221
2.5348 0.617132039754
2.5348 0.618078561287
2.5348 0.619025082821
2.5647 0.619971604354
2.5647 0.620918125887
2.5685 0.621864647421
2.5685 0.622811168954
2.5685 0.623757690487
2.5705 0.624704212021
2.5705 0.625650733554
2.5705 0.626597255088
2.5771 0.627543776621
2.5771 0.628490298154
2.5774 0.629436819688
2.5774 0.630383341221
2.5774 0.631329862754
2.5945 0.632276384288
2.5969 0.633222905821
2.5969 0.634169427354
2.6366 0.635115948888
2.657 0.636062470421
2.6648 0.637008991955
2.6713 0.637955513488
2.6713 0.638902035021
2.6713 0.639848556555
2.687 0.640795078088
2.6886 0.641741599621
2.691 0.642688121155
2.691 0.643634642688
2.6989 0.644581164221
2.6989 0.645527685755
2.7367 0.646474207288
2.7367 0.647420728822
2.7457 0.648367250355
2.7457 0.649313771888
2.7457 0.650260293422
2.7654 0.651206814955
2.7654 0.652153336488
2.7837 0.653099858022
2.7837 0.654046379555
2.7837 0.654992901088
2.7929 0.655939422622
2.7929 0.656885944155
2.8055 0.657832465689
2.8182 0.658778987222
2.8182 0.659725508755
2.8189 0.660672030289
2.8473 0.661618551822
2.8473 0.662565073355
2.8576 0.663511594889
2.8576 0.664458116422
2.8576 0.665404637956
2.8612 0.666351159489
2.8748 0.667297681022
2.8781 0.668244202556
2.8781 0.669190724089
2.8819 0.670137245622
2.8886 0.671083767156
2.8886 0.672030288689
2.8918 0.672976810222
2.896 0.673923331756
2.9312 0.674869853289
2.9476 0.675816374823
2.9579 0.676762896356
2.9579 0.677709417889
2.9579 0.678655939423
2.9714 0.679602460956
2.9936 0.680548982489
2.9936 0.681495504023
2.9936 0.682442025556
3.0054 0.683388547089
3.0281 0.684335068623
3.0281 0.685281590156
3.047 0.68622811169
3.0611 0.687174633223
3.0611 0.688121154756
3.0899 0.68906767629
3.0899 0.690014197823
3.0899 0.690960719356
3.1503 0.69190724089
3.1503 0.692853762423
3.1503 0.693800283956
3.1504 0.69474680549
3.1504 0.695693327023
3.1504 0.696639848557
3.1537 0.69758637009
3.1537 0.698532891623
3.1716 0.699479413157
3.1716 0.70042593469
3.1716 0.701372456223
3.1888 0.702318977757
3.1904 0.70326549929
3.2005 0.704212020823
3.2005 0.705158542357
3.2005 0.70610506389
3.2421 0.707051585424
3.2421 0.707998106957
3.2421 0.70894462849
3.2437 0.709891150024
3.252 0.710837671557
3.252 0.71178419309
3.252 0.712730714624
3.2585 0.713677236157
3.3247 0.71462375769
3.3377 0.715570279224
3.3633 0.716516800757
3.3633 0.717463322291
3.3633 0.718409843824
3.3646 0.719356365357
3.3646 0.720302886891
3.3957 0.721249408424
3.3957 0.722195929957
3.3957 0.723142451491
3.3979 0.724088973024
3.4422 0.725035494557
3.4422 0.725982016091
3.4422 0.726928537624
3.5437 0.727875059158
3.558 0.728821580691
3.558 0.729768102224
3.5597 0.730714623758
3.5645 0.731661145291
3.579 0.732607666824
3.579 0.733554188358
3.579 0.734500709891
3.6113 0.735447231425
3.6223 0.736393752958
3.6223 0.737340274491
3.6354 0.738286796025
3.6361 0.739233317558
3.7025 0.740179839091
3.7025 0.741126360625
3.7478 0.742072882158
3.7893 0.743019403691
3.7893 0.743965925225
3.8088 0.744912446758
3.8594 0.745858968292
3.8594 0.746805489825
3.8594 0.747752011358
3.8737 0.748698532892
3.8767 0.749645054425
3.8767 0.750591575958
3.8767 0.751538097492
3.9157 0.752484619025
3.9157 0.753431140558
3.931 0.754377662092
3.931 0.755324183625
3.931 0.756270705159
3.931 0.757217226692
3.931 0.758163748225
3.931 0.759110269759
3.9431 0.760056791292
3.98 0.761003312825
3.9831 0.761949834359
4.0035 0.762896355892
4.0035 0.763842877425
4.026 0.764789398959
4.026 0.765735920492
4.026 0.766682442026
4.0379 0.767628963559
4.0713 0.768575485092
4.0781 0.769522006626
4.11 0.770468528159
4.11 0.771415049692
4.1357 0.772361571226
4.1842 0.773308092759
4.1902 0.774254614292
4.1902 0.775201135826
4.1902 0.776147657359
4.2915 0.777094178893
4.3146 0.778040700426
4.3146 0.778987221959
4.3146 0.779933743493
4.316 0.780880265026
4.3403 0.781826786559
4.3618 0.782773308093
4.3618 0.783719829626
4.4933 0.784666351159
4.5588 0.785612872693
4.5893 0.786559394226
4.5893 0.78750591576
4.6548 0.788452437293
4.6635 0.789398958826
4.6868 0.79034548036
4.6907 0.791292001893
4.6907 0.792238523426
4.7691 0.79318504496
4.7691 0.794131566493
4.7691 0.795078088026
4.7767 0.79602460956
4.8005 0.796971131093
4.8005 0.797917652627
4.8548 0.79886417416
4.8989 0.799810695693
4.9479 0.800757217227
4.9911 0.80170373876
5.0154 0.802650260293
5.0154 0.803596781827
5.0154 0.80454330336
5.0546 0.805489824893
5.0546 0.806436346427
5.0546 0.80738286796
5.1532 0.808329389494
5.1532 0.809275911027
5.168 0.81022243256
5.2165 0.811168954094
5.2293 0.812115475627
5.2293 0.81306199716
5.2293 0.814008518694
5.2707 0.814955040227
5.3422 0.815901561761
5.3422 0.816848083294
5.3518 0.817794604827
5.3518 0.818741126361
5.3518 0.819687647894
5.3549 0.820634169427
5.3549 0.821580690961
5.3549 0.822527212494
5.4255 0.823473734027
5.4288 0.824420255561
5.4288 0.825366777094
5.4947 0.826313298628
5.4947 0.827259820161
5.4947 0.828206341694
5.6009 0.829152863228
5.6009 0.830099384761
5.6009 0.831045906294
5.6092 0.831992427828
5.6092 0.832938949361
5.6826 0.833885470894
5.6826 0.834831992428
5.6826 0.835778513961
5.6973 0.836725035495
5.6973 0.837671557028
5.7045 0.838618078561
5.7045 0.839564600095
5.7045 0.840511121628
5.7167 0.841457643161
5.7167 0.842404164695
5.9179 0.843350686228
5.9179 0.844297207761
5.9179 0.845243729295
5.9317 0.846190250828
5.9317 0.847136772362
5.9317 0.848083293895
6.0368 0.849029815428
6.0368 0.849976336962
6.0368 0.850922858495
6.0927 0.851869380028
6.0927 0.852815901562
6.0927 0.853762423095
6.1335 0.854708944628
6.1335 0.855655466162
6.1335 0.856601987695
6.2123 0.857548509229
6.3637 0.858495030762
6.3637 0.859441552295
6.3637 0.860388073829
6.3858 0.861334595362
6.3858 0.862281116895
6.595 0.863227638429
6.7968 0.864174159962
6.7968 0.865120681495
6.9515 0.866067203029
6.9515 0.867013724562
6.9717 0.867960246096
6.9717 0.868906767629
6.9717 0.869853289162
7.1349 0.870799810696
7.1349 0.871746332229
7.1349 0.872692853762
7.1991 0.873639375296
7.3037 0.874585896829
7.3628 0.875532418362
7.3628 0.876478939896
7.3628 0.877425461429
7.5819 0.878371982963
7.9619 0.879318504496
7.9688 0.880265026029
8.1988 0.881211547563
8.1988 0.882158069096
8.1988 0.883104590629
8.5142 0.884051112163
8.6062 0.884997633696
8.821 0.88594415523
8.821 0.886890676763
8.821 0.887837198296
8.9353 0.88878371983
9.361 0.889730241363
9.4505 0.890676762896
9.4505 0.89162328443
9.4505 0.892569805963
9.4802 0.893516327496
9.4802 0.89446284903
9.4802 0.895409370563
9.5085 0.896355892097
9.6028 0.89730241363
9.6028 0.898248935163
9.8044 0.899195456697
9.9876 0.90014197823
10.053 0.901088499763
10.117 0.902035021297
10.117 0.90298154283
10.117 0.903928064363
10.241 0.904874585897
10.241 0.90582110743
11.176 0.906767628964
11.176 0.907714150497
11.176 0.90866067203
11.636 0.909607193564
11.636 0.910553715097
11.636 0.91150023663
11.819 0.912446758164
11.819 0.913393279697
11.819 0.91433980123
11.856 0.915286322764
11.856 0.916232844297
11.856 0.917179365831
12.128 0.918125887364
12.161 0.919072408897
12.225 0.920018930431
12.225 0.920965451964
12.711 0.921911973497
13.288 0.922858495031
13.288 0.923805016564
13.623 0.924751538097
13.623 0.925698059631
13.623 0.926644581164
14.767 0.927591102698
14.767 0.928537624231
14.767 0.929484145764
14.879 0.930430667298
14.879 0.931377188831
14.879 0.932323710364
15.011 0.933270231898
16.937 0.934216753431
16.937 0.935163274964
16.937 0.936109796498
17.035 0.937056318031
17.035 0.938002839565
17.372 0.938949361098
17.675 0.939895882631
18.706 0.940842404165
19.168 0.941788925698
19.17 0.942735447231
19.17 0.943681968765
19.688 0.944628490298
21.159 0.945575011831
21.946 0.946521533365
21.946 0.947468054898
21.946 0.948414576432
22.398 0.949361097965
22.5 0.950307619498
22.5 0.951254141032
23.012 0.952200662565
23.872 0.953147184098
23.872 0.954093705632
24.337 0.955040227165
24.337 0.955986748699
24.871 0.956933270232
24.871 0.957879791765
24.871 0.958826313299
27.519 0.959772834832
28.194 0.960719356365
28.194 0.961665877899
34.154 0.962612399432
40.361 0.963558920965
40.361 0.964505442499
41.441 0.965451964032
43.999 0.966398485566
43.999 0.967345007099
43.999 0.968291528632
52.117 0.969238050166
52.451 0.970184571699
58.594 0.971131093232
58.594 0.972077614766
58.594 0.973024136299
60.861 0.973970657832
61.18 0.974917179366
61.18 0.975863700899
61.18 0.976810222433
64.975 0.977756743966
64.975 0.978703265499
64.975 0.979649787033
71.658 0.980596308566
71.658 0.981542830099
71.658 0.982489351633
76.55 0.983435873166
76.55 0.984382394699
80.702 0.985328916233
80.702 0.986275437766
80.702 0.9872219593
82.031 0.988168480833
82.031 0.989115002366
82.031 0.9900615239
94.128 0.991008045433
101.78 0.991954566966
110.77 0.9929010885
170.67 0.993847610033
170.67 0.994794131566
170.67 0.9957406531
183.29 0.996687174633
183.29 0.997633696167
183.29 0.9985802177
358.01 0.999526739233
358.01 1.00047326077


==> tikz/cdf_TTR_0_3_0.txt <==
1.0206 0.00112485939258
1.0206 0.00224971878515
1.0206 0.00337457817773
1.0251 0.0044994375703
1.031 0.00562429696288
1.0688 0.00674915635546
1.0688 0.00787401574803
1.0815 0.00899887514061
1.0815 0.0101237345332
1.1062 0.0112485939258
1.1118 0.0123734533183
1.1187 0.0134983127109
1.1234 0.0146231721035
1.1261 0.0157480314961
1.1261 0.0168728908886
1.1375 0.0179977502812
1.1375 0.0191226096738
1.1416 0.0202474690664
1.1477 0.0213723284589
1.1517 0.0224971878515
1.1517 0.0236220472441
1.1609 0.0247469066367
1.1609 0.0258717660292
1.1701 0.0269966254218
1.1701 0.0281214848144
1.1785 0.029246344207
1.1785 0.0303712035996
1.1785 0.0314960629921
1.1797 0.0326209223847
1.1823 0.0337457817773
1.1823 0.0348706411699
1.1836 0.0359955005624
1.187 0.037120359955
1.1893 0.0382452193476
1.1914 0.0393700787402
1.1914 0.0404949381327
1.1914 0.0416197975253
1.1921 0.0427446569179
1.1921 0.0438695163105
1.1974 0.044994375703
1.1975 0.0461192350956
1.1975 0.0472440944882
1.1977 0.0483689538808
1.1979 0.0494938132733
1.1979 0.0506186726659
1.1982 0.0517435320585
1.1987 0.0528683914511
1.1987 0.0539932508436
1.2022 0.0551181102362
1.2022 0.0562429696288
1.2022 0.0573678290214
1.203 0.0584926884139
1.2036 0.0596175478065
1.2036 0.0607424071991
1.2036 0.0618672665917
1.2037 0.0629921259843
1.2042 0.0641169853768
1.2124 0.0652418447694
1.2124 0.066366704162
1.2124 0.0674915635546
1.2124 0.0686164229471
1.2124 0.0697412823397
1.2158 0.0708661417323
1.2207 0.0719910011249
1.2229 0.0731158605174
1.229 0.07424071991
1.229 0.0753655793026
1.2302 0.0764904386952
1.2302 0.0776152980877
1.2302 0.0787401574803
1.2355 0.0798650168729
1.2355 0.0809898762655
1.2355 0.082114735658
1.2383 0.0832395950506
1.2383 0.0843644544432
1.2383 0.0854893138358
1.2411 0.0866141732283
1.2427 0.0877390326209
1.2427 0.0888638920135
1.2427 0.0899887514061
1.2429 0.0911136107987
1.2429 0.0922384701912
1.2429 0.0933633295838
1.2439 0.0944881889764
1.2439 0.095613048369
1.2439 0.0967379077615
1.2449 0.0978627671541
1.2449 0.0989876265467
1.2516 0.100112485939
1.2516 0.101237345332
1.2516 0.102362204724
1.2541 0.103487064117
1.2541 0.10461192351
1.2541 0.105736782902
1.2547 0.106861642295
1.2547 0.107986501687
1.2547 0.10911136108
1.2547 0.110236220472
1.2589 0.111361079865
1.2607 0.112485939258
1.262 0.11361079865
1.2626 0.114735658043
1.2644 0.115860517435
1.2644 0.116985376828
1.2652 0.11811023622
1.2688 0.119235095613
1.2695 0.120359955006
1.2695 0.121484814398
1.2695 0.122609673791
1.2703 0.123734533183
1.2721 0.124859392576
1.2721 0.125984251969
1.2728 0.127109111361
1.2728 0.128233970754
1.2728 0.129358830146
1.2744 0.130483689539
1.2744 0.131608548931
1.2744 0.132733408324
1.2749 0.133858267717
1.2749 0.134983127109
1.2767 0.136107986502
1.2793 0.137232845894
1.2793 0.138357705287
1.282 0.139482564679
1.282 0.140607424072
1.282 0.141732283465
1.2872 0.142857142857
1.2876 0.14398200225
1.2876 0.145106861642
1.2876 0.146231721035
1.2928 0.147356580427
1.2928 0.14848143982
1.2928 0.149606299213
1.2945 0.150731158605
1.2952 0.151856017998
1.297 0.15298087739
1.2972 0.154105736783
1.2977 0.155230596175
1.2993 0.156355455568
1.2993 0.157480314961
1.2993 0.158605174353
1.2999 0.159730033746
1.3078 0.160854893138
1.3078 0.161979752531
1.3078 0.163104611924
1.3078 0.164229471316
1.3078 0.165354330709
1.3078 0.166479190101
1.3095 0.167604049494
1.3101 0.168728908886
1.3101 0.169853768279
1.3101 0.170978627672
1.3124 0.172103487064
1.3138 0.173228346457
1.3138 0.174353205849
1.3138 0.175478065242
1.3165 0.176602924634
1.3165 0.177727784027
1.3184 0.17885264342
1.3184 0.179977502812
1.3184 0.181102362205
1.3199 0.182227221597
1.3199 0.18335208099
1.3199 0.184476940382
1.3219 0.185601799775
1.3239 0.186726659168
1.3239 0.18785151856
1.3239 0.188976377953
1.3257 0.190101237345
1.3257 0.191226096738
1.3257 0.19235095613
1.3279 0.193475815523
1.328 0.194600674916
1.3283 0.195725534308
1.3283 0.196850393701
1.3283 0.197975253093
1.3295 0.199100112486
1.3295 0.200224971879
1.3298 0.201349831271
1.3298 0.202474690664
1.3298 0.203599550056
1.3298 0.204724409449
1.3299 0.205849268841
1.3299 0.206974128234
1.3308 0.208098987627
1.3322 0.209223847019
1.3346 0.210348706412
1.3391 0.211473565804
1.3391 0.212598425197
1.3391 0.213723284589
1.3421 0.214848143982
1.3421 0.215973003375
1.3421 0.217097862767
1.3424 0.21822272216
1.3424 0.219347581552
1.3441 0.220472440945
1.3441 0.221597300337
1.3441 0.22272215973
1.3498 0.223847019123
1.3498 0.224971878515
1.3498 0.226096737908
1.3539 0.2272215973
1.3636 0.228346456693
1.3636 0.229471316085
1.3682 0.230596175478
1.3682 0.231721034871
1.3682 0.232845894263
1.37 0.233970753656
1.37 0.235095613048
1.37 0.236220472441
1.3731 0.237345331834
1.3731 0.238470191226
1.3731 0.239595050619
1.3744 0.240719910011
1.3748 0.241844769404
1.3748 0.242969628796
1.3779 0.244094488189
1.3779 0.245219347582
1.3797 0.246344206974
1.3797 0.247469066367
1.3797 0.248593925759
1.3814 0.249718785152
1.3814 0.250843644544
1.3814 0.251968503937
1.3837 0.25309336333
1.3837 0.254218222722
1.3837 0.255343082115
1.3844 0.256467941507
1.3844 0.2575928009
1.3844 0.258717660292
1.3848 0.259842519685
1.3848 0.260967379078
1.389 0.26209223847
1.389 0.263217097863
1.389 0.264341957255
1.3892 0.265466816648
1.3892 0.26659167604
1.3892 0.267716535433
1.3928 0.268841394826
1.3928 0.269966254218
1.3928 0.271091113611
1.3937 0.272215973003
1.3954 0.273340832396
1.3954 0.274465691789
1.3954 0.275590551181
1.3981 0.276715410574
1.3981 0.277840269966
1.3981 0.278965129359
1.4072 0.280089988751
1.4072 0.281214848144
1.4072 0.282339707537
1.4097 0.283464566929
1.4097 0.284589426322
1.4097 0.285714285714
1.4125 0.286839145107
1.4125 0.287964004499
1.4139 0.289088863892
1.4144 0.290213723285
1.4144 0.291338582677
1.422 0.29246344207
1.4255 0.293588301462
1.4255 0.294713160855
1.4255 0.295838020247
1.4424 0.29696287964
1.4424 0.298087739033
1.4424 0.299212598425
1.4469 0.300337457818
1.4469 0.30146231721
1.4469 0.302587176603
1.4578 0.303712035996
1.4736 0.304836895388
1.4736 0.305961754781
1.4736 0.307086614173
1.4768 0.308211473566
1.4777 0.309336332958
1.4777 0.310461192351
1.4777 0.311586051744
1.4786 0.312710911136
1.4845 0.313835770529
1.4845 0.314960629921
1.4872 0.316085489314
1.4872 0.317210348706
1.4885 0.318335208099
1.4885 0.319460067492
1.4885 0.320584926884
1.4932 0.321709786277
1.4932 0.322834645669
1.4932 0.323959505062
1.5017 0.325084364454
1.5094 0.326209223847
1.5094 0.32733408324
1.5103 0.328458942632
1.5103 0.329583802025
1.5103 0.330708661417
1.516 0.33183352081
1.516 0.332958380202
1.516 0.334083239595
1.5171 0.335208098988
1.5171 0.33633295838
1.5171 0.337457817773
1.5265 0.338582677165
1.5302 0.339707536558
1.5302 0.340832395951
1.5309 0.341957255343
1.5418 0.343082114736
1.5418 0.344206974128
1.5418 0.345331833521
1.542 0.346456692913
1.542 0.347581552306
1.542 0.348706411699
1.5436 0.349831271091
1.5452 0.350956130484
1.5452 0.352080989876
1.5452 0.353205849269
1.5503 0.354330708661
1.5508 0.355455568054
1.5515 0.356580427447
1.5522 0.357705286839
1.5522 0.358830146232
1.5575 0.359955005624
1.5597 0.361079865017
1.5597 0.362204724409
1.5639 0.363329583802
1.5639 0.364454443195
1.5639 0.365579302587
1.5654 0.36670416198
1.5682 0.367829021372
1.5682 0.368953880765
1.5682 0.370078740157
1.5683 0.37120359955
1.5749 0.372328458943
1.5749 0.373453318335
1.5749 0.374578177728
1.5774 0.37570303712
1.5774 0.376827896513
1.5774 0.377952755906
1.5816 0.379077615298
1.5816 0.380202474691
1.5816 0.381327334083
1.5892 0.382452193476
1.5892 0.383577052868
1.5892 0.384701912261
1.5901 0.385826771654
1.5901 0.386951631046
1.5901 0.388076490439
1.5982 0.389201349831
1.5982 0.390326209224
1.5982 0.391451068616
1.5992 0.392575928009
1.5992 0.393700787402
1.6009 0.394825646794
1.6009 0.395950506187
1.6009 0.397075365579
1.6068 0.398200224972
1.6068 0.399325084364
1.6068 0.400449943757
1.6069 0.40157480315
1.6098 0.402699662542
1.6098 0.403824521935
1.6098 0.404949381327
1.6214 0.40607424072
1.6237 0.407199100112
1.6237 0.408323959505
1.6237 0.409448818898
1.6257 0.41057367829
1.6257 0.411698537683
1.6257 0.412823397075
1.6436 0.413948256468
1.6564 0.415073115861
1.6564 0.416197975253
1.6567 0.417322834646
1.6613 0.418447694038
1.6613 0.419572553431
1.6613 0.420697412823
1.6742 0.421822272216
1.6795 0.422947131609
1.6795 0.424071991001
1.6795 0.425196850394
1.6847 0.426321709786
1.6962 0.427446569179
1.6978 0.428571428571
1.7013 0.429696287964
1.7013 0.430821147357
1.7013 0.431946006749
1.7025 0.433070866142
1.7025 0.434195725534
1.7025 0.435320584927
1.7075 0.436445444319
1.7144 0.437570303712
1.7158 0.438695163105
1.7158 0.439820022497
1.7211 0.44094488189
1.7211 0.442069741282
1.7211 0.443194600675
1.7226 0.444319460067
1.7226 0.44544431946
1.7275 0.446569178853
1.7277 0.447694038245
1.7311 0.448818897638
1.7355 0.44994375703
1.7355 0.451068616423
1.7355 0.452193475816
1.7459 0.453318335208
1.7459 0.454443194601
1.7459 0.455568053993
1.7502 0.456692913386
1.7502 0.457817772778
1.7502 0.458942632171
1.7554 0.460067491564
1.7554 0.461192350956
1.7554 0.462317210349
1.7632 0.463442069741
1.7655 0.464566929134
1.7655 0.465691788526
1.7655 0.466816647919
1.7658 0.467941507312
1.7658 0.469066366704
1.7658 0.470191226097
1.7679 0.471316085489
1.7679 0.472440944882
1.7679 0.473565804274
1.7701 0.474690663667
1.7701 0.47581552306
1.7735 0.476940382452
1.7913 0.478065241845
1.7913 0.479190101237
1.795 0.48031496063
1.7959 0.481439820023
1.7959 0.482564679415
1.7959 0.483689538808
1.8025 0.4848143982
1.8025 0.485939257593
1.8183 0.487064116985
1.8237 0.488188976378
1.8237 0.489313835771
1.8237 0.490438695163
1.8272 0.491563554556
1.8272 0.492688413948
1.8272 0.493813273341
1.8343 0.494938132733
1.8343 0.496062992126
1.8343 0.497187851519
1.8609 0.498312710911
1.8609 0.499437570304
1.8678 0.500562429696
1.8678 0.501687289089
1.8678 0.502812148481
1.8686 0.503937007874
1.8777 0.505061867267
1.8777 0.506186726659
1.8777 0.507311586052
1.8799 0.508436445444
1.8805 0.509561304837
1.8805 0.510686164229
1.8805 0.511811023622
1.881 0.512935883015
1.8913 0.514060742407
1.8913 0.5151856018
1.8913 0.516310461192
1.8929 0.517435320585
1.8929 0.518560179978
1.8929 0.51968503937
1.8946 0.520809898763
1.8946 0.521934758155
1.8946 0.523059617548
1.8946 0.52418447694
1.8946 0.525309336333
1.9009 0.526434195726
1.9033 0.527559055118
1.9097 0.528683914511
1.9097 0.529808773903
1.9334 0.530933633296
1.9334 0.532058492688
1.934 0.533183352081
1.9345 0.534308211474
1.9345 0.535433070866
1.9375 0.536557930259
1.9375 0.537682789651
1.9375 0.538807649044
1.9418 0.539932508436
1.9431 0.541057367829
1.9431 0.542182227222
1.9685 0.543307086614
1.9722 0.544431946007
1.9722 0.545556805399
1.9722 0.546681664792
1.977 0.547806524184
1.977 0.548931383577
1.977 0.55005624297
1.9803 0.551181102362
1.9803 0.552305961755
1.9803 0.553430821147
1.9844 0.55455568054
1.9916 0.555680539933
1.9916 0.556805399325
1.9916 0.557930258718
2.0213 0.55905511811
2.0213 0.560179977503
2.0213 0.561304836895
2.0318 0.562429696288
2.0318 0.563554555681
2.0592 0.564679415073
2.0592 0.565804274466
2.0729 0.566929133858
2.0729 0.568053993251
2.0729 0.569178852643
2.08 0.570303712036
2.08 0.571428571429
2.08 0.572553430821
2.0817 0.573678290214
2.0817 0.574803149606
2.0817 0.575928008999
2.0859 0.577052868391
2.1001 0.578177727784
2.1009 0.579302587177
2.1018 0.580427446569
2.1018 0.581552305962
2.1098 0.582677165354
2.1098 0.583802024747
2.1098 0.584926884139
2.1137 0.586051743532
2.1137 0.587176602925
2.1137 0.588301462317
2.1145 0.58942632171
2.1251 0.590551181102
2.1251 0.591676040495
2.1251 0.592800899888
2.1351 0.59392575928
2.1397 0.595050618673
2.1397 0.596175478065
2.1435 0.597300337458
2.1435 0.59842519685
2.1435 0.599550056243
2.1483 0.600674915636
2.1483 0.601799775028
2.1483 0.602924634421
2.1917 0.604049493813
2.1917 0.605174353206
2.1959 0.606299212598
2.2009 0.607424071991
2.2284 0.608548931384
2.2284 0.609673790776
2.2284 0.610798650169
2.2448 0.611923509561
2.2543 0.613048368954
2.264 0.614173228346
2.264 0.615298087739
2.264 0.616422947132
2.2691 0.617547806524
2.2721 0.618672665917
2.2721 0.619797525309
2.2721 0.620922384702
2.2721 0.622047244094
2.2721 0.623172103487
2.2734 0.62429696288
2.2798 0.625421822272
2.2869 0.626546681665
2.2869 0.627671541057
2.2869 0.62879640045
2.3076 0.629921259843
2.3076 0.631046119235
2.3076 0.632170978628
2.3265 0.63329583802
2.3349 0.634420697413
2.3349 0.635545556805
2.3349 0.636670416198
2.335 0.637795275591
2.3365 0.638920134983
2.3697 0.640044994376
2.3697 0.641169853768
2.3697 0.642294713161
2.3873 0.643419572553
2.4058 0.644544431946
2.4088 0.645669291339
2.4664 0.646794150731
2.4798 0.647919010124
2.4798 0.649043869516
2.4798 0.650168728909
2.5052 0.651293588301
2.5052 0.652418447694
2.5052 0.653543307087
2.5165 0.654668166479
2.5165 0.655793025872
2.5239 0.656917885264
2.5566 0.658042744657
2.5566 0.659167604049
2.5566 0.660292463442
2.5608 0.661417322835
2.5608 0.662542182227
2.5608 0.66366704162
2.5922 0.664791901012
2.5922 0.665916760405
2.6186 0.667041619798
2.6186 0.66816647919
2.6187 0.669291338583
2.6217 0.670416197975
2.6366 0.671541057368
2.6476 0.67266591676
2.6572 0.673790776153
2.6809 0.674915635546
2.7176 0.676040494938
2.7176 0.677165354331
2.7176 0.678290213723
2.7178 0.679415073116
2.7178 0.680539932508
2.7178 0.681664791901
2.7452 0.682789651294
2.7589 0.683914510686
2.7589 0.685039370079
2.7589 0.686164229471
2.7693 0.687289088864
2.7693 0.688413948256
2.7709 0.689538807649
2.7755 0.690663667042
2.7755 0.691788526434
2.7755 0.692913385827
2.796 0.694038245219
2.7992 0.695163104612
2.7992 0.696287964004
2.7992 0.697412823397
2.836 0.69853768279
2.8418 0.699662542182
2.8713 0.700787401575
2.8713 0.701912260967
2.8845 0.70303712036
2.8845 0.704161979753
2.8845 0.705286839145
2.9237 0.706411698538
2.9353 0.70753655793
2.9615 0.708661417323
2.9615 0.709786276715
2.9615 0.710911136108
2.9634 0.712035995501
2.9634 0.713160854893
2.9741 0.714285714286
2.9741 0.715410573678
2.9741 0.716535433071
3.0054 0.717660292463
3.01 0.718785151856
3.01 0.719910011249
3.055 0.721034870641
3.055 0.722159730034
3.0618 0.723284589426
3.0618 0.724409448819
3.0618 0.725534308211
3.0811 0.726659167604
3.0811 0.727784026997
3.0811 0.728908886389
3.0919 0.730033745782
3.1149 0.731158605174
3.1555 0.732283464567
3.1572 0.73340832396
3.1572 0.734533183352
3.1572 0.735658042745
3.1595 0.736782902137
3.1595 0.73790776153
3.1595 0.739032620922
3.1905 0.740157480315
3.2176 0.741282339708
3.2176 0.7424071991
3.2176 0.743532058493
3.2245 0.744656917885
3.2245 0.745781777278
3.2591 0.74690663667
3.2591 0.748031496063
3.2591 0.749156355456
3.2914 0.750281214848
3.3421 0.751406074241
3.3521 0.752530933633
3.4021 0.753655793026
3.4101 0.754780652418
3.4101 0.755905511811
3.4532 0.757030371204
3.4902 0.758155230596
3.4948 0.759280089989
3.4948 0.760404949381
3.4948 0.761529808774
3.5068 0.762654668166
3.5118 0.763779527559
3.5424 0.764904386952
3.584 0.766029246344
3.584 0.767154105737
3.5921 0.768278965129
3.5947 0.769403824522
3.5947 0.770528683915
3.5947 0.771653543307
3.6109 0.7727784027
3.6109 0.773903262092
3.6218 0.775028121485
3.6322 0.776152980877
3.6322 0.77727784027
3.6344 0.778402699663
3.6344 0.779527559055
3.6344 0.780652418448
3.6548 0.78177727784
3.6913 0.782902137233
3.6913 0.784026996625
3.7093 0.785151856018
3.7093 0.786276715411
3.7093 0.787401574803
3.7749 0.788526434196
3.7749 0.789651293588
3.7749 0.790776152981
3.7955 0.791901012373
3.8595 0.793025871766
3.8889 0.794150731159
3.9103 0.795275590551
3.9796 0.796400449944
4.0043 0.797525309336
4.0043 0.798650168729
4.0043 0.799775028121
4.082 0.800899887514
4.0873 0.802024746907
4.0873 0.803149606299
4.0873 0.804274465692
4.1479 0.805399325084
4.1479 0.806524184477
4.1479 0.80764904387
4.1776 0.808773903262
4.1776 0.809898762655
4.1776 0.811023622047
4.197 0.81214848144
4.197 0.813273340832
4.197 0.814398200225
4.2719 0.815523059618
4.3128 0.81664791901
4.3128 0.817772778403
4.3128 0.818897637795
4.3561 0.820022497188
4.3561 0.82114735658
4.3726 0.822272215973
4.3726 0.823397075366
4.3726 0.824521934758
4.3832 0.825646794151
4.4156 0.826771653543
4.4156 0.827896512936
4.4156 0.829021372328
4.4407 0.830146231721
4.4407 0.831271091114
4.4776 0.832395950506
4.4776 0.833520809899
4.4776 0.834645669291
4.6345 0.835770528684
4.6396 0.836895388076
4.6927 0.838020247469
4.7546 0.839145106862
4.7546 0.840269966254
4.7546 0.841394825647
4.8209 0.842519685039
4.8209 0.843644544432
4.8503 0.844769403825
4.8503 0.845894263217
4.8503 0.84701912261
5.0761 0.848143982002
5.1694 0.849268841395
5.2109 0.850393700787
5.2966 0.85151856018
5.3133 0.852643419573
5.3133 0.853768278965
5.3133 0.854893138358
5.3678 0.85601799775
5.3678 0.857142857143
5.3678 0.858267716535
5.4717 0.859392575928
5.4717 0.860517435321
5.4717 0.861642294713
5.608 0.862767154106
5.608 0.863892013498
5.608 0.865016872891
5.6428 0.866141732283
5.6452 0.867266591676
5.6452 0.868391451069
5.6452 0.869516310461
5.7021 0.870641169854
5.7021 0.871766029246
5.7021 0.872890888639
5.7519 0.874015748031
5.8594 0.875140607424
5.8594 0.876265466817
5.9277 0.877390326209
6.0392 0.878515185602
6.2931 0.879640044994
6.2931 0.880764904387
6.3546 0.88188976378
6.3546 0.883014623172
6.3546 0.884139482565
6.6845 0.885264341957
6.8731 0.88638920135
7.2517 0.887514060742
7.2517 0.888638920135
7.2517 0.889763779528
7.5542 0.89088863892
7.5542 0.892013498313
7.5542 0.893138357705
7.6759 0.894263217098
7.6759 0.89538807649
7.6811 0.896512935883
8.0023 0.897637795276
8.095 0.898762654668
8.2478 0.899887514061
8.2478 0.901012373453
8.2607 0.902137232846
8.6413 0.903262092238
8.7574 0.904386951631
8.7574 0.905511811024
8.7574 0.906636670416
8.7785 0.907761529809
9.2228 0.908886389201
9.3307 0.910011248594
9.572 0.911136107986
9.6385 0.912260967379
9.727 0.913385826772
9.8753 0.914510686164
9.8753 0.915635545557
9.8753 0.916760404949
9.9297 0.917885264342
9.9541 0.919010123735
9.9541 0.920134983127
9.9541 0.92125984252
10.055 0.922384701912
10.055 0.923509561305
10.484 0.924634420697
10.484 0.92575928009
11.222 0.926884139483
11.243 0.928008998875
11.243 0.929133858268
11.59 0.93025871766
11.625 0.931383577053
11.625 0.932508436445
11.625 0.933633295838
12.03 0.934758155231
12.206 0.935883014623
12.66 0.937007874016
15.48 0.938132733408
15.48 0.939257592801
16.26 0.940382452193
17.132 0.941507311586
17.132 0.942632170979
17.132 0.943757030371
18.06 0.944881889764
19.762 0.946006749156
22.28 0.947131608549
22.28 0.948256467941
22.28 0.949381327334
23.872 0.950506186727
23.872 0.951631046119
24.241 0.952755905512
24.241 0.953880764904
24.241 0.955005624297
24.353 0.95613048369
24.353 0.957255343082
24.353 0.958380202475
25.494 0.959505061867
25.494 0.96062992126
25.494 0.961754780652
27.189 0.962879640045
28.427 0.964004499438
28.427 0.96512935883
28.427 0.966254218223
28.895 0.967379077615
31.327 0.968503937008
41.737 0.9696287964
41.737 0.970753655793
42.711 0.971878515186
42.711 0.973003374578
42.711 0.974128233971
42.836 0.975253093363
43.095 0.976377952756
46.283 0.977502812148
47.699 0.978627671541
47.699 0.979752530934
47.699 0.980877390326
48.004 0.982002249719
48.004 0.983127109111
48.004 0.984251968504
52.734 0.985376827897
52.734 0.986501687289
52.734 0.987626546682
53.438 0.988751406074
53.438 0.989876265467
70.962 0.991001124859
70.962 0.992125984252
70.962 0.993250843645
72.558 0.994375703037
74.531 0.99550056243
74.531 0.996625421822
121.91 0.997750281215
121.91 0.998875140607
163.31 1.0


==> tikz/cdf_TTR_0_3_1.txt <==
1.0206 0.00111731843575
1.0206 0.00223463687151
1.0206 0.00335195530726
1.031 0.00446927374302
1.031 0.00558659217877
1.0688 0.00670391061453
1.0701 0.00782122905028
1.0815 0.00893854748603
1.1059 0.0100558659218
1.1062 0.0111731843575
1.109 0.0122905027933
1.114 0.0134078212291
1.1215 0.0145251396648
1.1215 0.0156424581006
1.1234 0.0167597765363
1.1259 0.0178770949721
1.127 0.0189944134078
1.1273 0.0201117318436
1.1274 0.0212290502793
1.1274 0.0223463687151
1.1274 0.0234636871508
1.1277 0.0245810055866
1.1283 0.0256983240223
1.1283 0.0268156424581
1.1306 0.0279329608939
1.1352 0.0290502793296
1.136 0.0301675977654
1.1377 0.0312849162011
1.1425 0.0324022346369
1.1425 0.0335195530726
1.1447 0.0346368715084
1.1467 0.0357541899441
1.1467 0.0368715083799
1.1469 0.0379888268156
1.1471 0.0391061452514
1.1491 0.0402234636872
1.1502 0.0413407821229
1.1538 0.0424581005587
1.1538 0.0435754189944
1.1538 0.0446927374302
1.1542 0.0458100558659
1.1542 0.0469273743017
1.1542 0.0480446927374
1.1549 0.0491620111732
1.1553 0.0502793296089
1.1553 0.0513966480447
1.1553 0.0525139664804
1.1562 0.0536312849162
1.1572 0.054748603352
1.1572 0.0558659217877
1.1572 0.0569832402235
1.1575 0.0581005586592
1.1575 0.059217877095
1.1575 0.0603351955307
1.1584 0.0614525139665
1.1609 0.0625698324022
1.162 0.063687150838
1.1642 0.0648044692737
1.1642 0.0659217877095
1.1674 0.0670391061453
1.1683 0.068156424581
1.1693 0.0692737430168
1.1701 0.0703910614525
1.1706 0.0715083798883
1.1728 0.072625698324
1.1733 0.0737430167598
1.1733 0.0748603351955
1.1733 0.0759776536313
1.1746 0.077094972067
1.1756 0.0782122905028
1.1756 0.0793296089385
1.1756 0.0804469273743
1.1758 0.0815642458101
1.1758 0.0826815642458
1.1758 0.0837988826816
1.1762 0.0849162011173
1.1785 0.0860335195531
1.1785 0.0871508379888
1.1806 0.0882681564246
1.1806 0.0893854748603
1.181 0.0905027932961
1.1811 0.0916201117318
1.1836 0.0927374301676
1.1849 0.0938547486034
1.1849 0.0949720670391
1.185 0.0960893854749
1.1859 0.0972067039106
1.1861 0.0983240223464
1.1867 0.0994413407821
1.1867 0.100558659218
1.1885 0.101675977654
1.1885 0.102793296089
1.1885 0.103910614525
1.1892 0.105027932961
1.1895 0.106145251397
1.1895 0.107262569832
1.1895 0.108379888268
1.1911 0.109497206704
1.1911 0.11061452514
1.1911 0.111731843575
1.1927 0.112849162011
1.1927 0.113966480447
1.1942 0.115083798883
1.1942 0.116201117318
1.1942 0.117318435754
1.1971 0.11843575419
1.1977 0.119553072626
1.1983 0.120670391061
1.1983 0.121787709497
1.1988 0.122905027933
1.1989 0.124022346369
1.1991 0.125139664804
1.1992 0.12625698324
1.1992 0.127374301676
1.1992 0.128491620112
1.2008 0.129608938547
1.2008 0.130726256983
1.2008 0.131843575419
1.2015 0.132960893855
1.2017 0.134078212291
1.2018 0.135195530726
1.2018 0.136312849162
1.2021 0.137430167598
1.2021 0.138547486034
1.2021 0.139664804469
1.2024 0.140782122905
1.2029 0.141899441341
1.2029 0.143016759777
1.2031 0.144134078212
1.2031 0.145251396648
1.2031 0.146368715084
1.2034 0.14748603352
1.2034 0.148603351955
1.2034 0.149720670391
1.2037 0.150837988827
1.2037 0.151955307263
1.2038 0.153072625698
1.2039 0.154189944134
1.2039 0.15530726257
1.2039 0.156424581006
1.205 0.157541899441
1.2053 0.158659217877
1.2053 0.159776536313
1.2053 0.160893854749
1.2054 0.162011173184
1.2055 0.16312849162
1.2055 0.164245810056
1.2088 0.165363128492
1.2088 0.166480446927
1.2088 0.167597765363
1.2093 0.168715083799
1.2093 0.169832402235
1.2093 0.17094972067
1.2097 0.172067039106
1.2097 0.173184357542
1.2104 0.174301675978
1.2104 0.175418994413
1.2104 0.176536312849
1.2119 0.177653631285
1.2119 0.178770949721
1.2119 0.179888268156
1.2121 0.181005586592
1.2121 0.182122905028
1.2125 0.183240223464
1.2125 0.184357541899
1.2125 0.185474860335
1.2133 0.186592178771
1.2133 0.187709497207
1.2133 0.188826815642
1.2136 0.189944134078
1.2136 0.191061452514
1.2136 0.19217877095
1.2137 0.193296089385
1.2137 0.194413407821
1.2137 0.195530726257
1.2138 0.196648044693
1.2138 0.197765363128
1.2153 0.198882681564
1.2153 0.2
1.2183 0.201117318436
1.2189 0.202234636872
1.2189 0.203351955307
1.2189 0.204469273743
1.2196 0.205586592179
1.2196 0.206703910615
1.2196 0.20782122905
1.2196 0.208938547486
1.2196 0.210055865922
1.2213 0.211173184358
1.2214 0.212290502793
1.2214 0.213407821229
1.2226 0.214525139665
1.2226 0.215642458101
1.2226 0.216759776536
1.2228 0.217877094972
1.2229 0.218994413408
1.2229 0.220111731844
1.2229 0.221229050279
1.223 0.222346368715
1.223 0.223463687151
1.223 0.224581005587
1.2235 0.225698324022
1.2236 0.226815642458
1.2236 0.227932960894
1.2236 0.22905027933
1.2238 0.230167597765
1.2248 0.231284916201
1.2261 0.232402234637
1.2263 0.233519553073
1.2263 0.234636871508
1.2263 0.235754189944
1.2269 0.23687150838
1.2269 0.237988826816
1.227 0.239106145251
1.2271 0.240223463687
1.2271 0.241340782123
1.2271 0.242458100559
1.2275 0.243575418994
1.2278 0.24469273743
1.2278 0.245810055866
1.2278 0.246927374302
1.2289 0.248044692737
1.2294 0.249162011173
1.2301 0.250279329609
1.2301 0.251396648045
1.2301 0.25251396648
1.2303 0.253631284916
1.2303 0.254748603352
1.2303 0.255865921788
1.2309 0.256983240223
1.2309 0.258100558659
1.2309 0.259217877095
1.2315 0.260335195531
1.2332 0.261452513966
1.2337 0.262569832402
1.2337 0.263687150838
1.2337 0.264804469274
1.2345 0.265921787709
1.2346 0.267039106145
1.2354 0.268156424581
1.2356 0.269273743017
1.2356 0.270391061453
1.2359 0.271508379888
1.2359 0.272625698324
1.2359 0.27374301676
1.2387 0.274860335196
1.2393 0.275977653631
1.2393 0.277094972067
1.2405 0.278212290503
1.2405 0.279329608939
1.2405 0.280446927374
1.2405 0.28156424581
1.2405 0.282681564246
1.2405 0.283798882682
1.2408 0.284916201117
1.2411 0.286033519553
1.2411 0.287150837989
1.2411 0.288268156425
1.2419 0.28938547486
1.2419 0.290502793296
1.2419 0.291620111732
1.242 0.292737430168
1.2424 0.293854748603
1.2428 0.294972067039
1.243 0.296089385475
1.2433 0.297206703911
1.2436 0.298324022346
1.2436 0.299441340782
1.2436 0.300558659218
1.2443 0.301675977654
1.2447 0.302793296089
1.2463 0.303910614525
1.2466 0.305027932961
1.2466 0.306145251397
1.2466 0.307262569832
1.2476 0.308379888268
1.2476 0.309497206704
1.2478 0.31061452514
1.2485 0.311731843575
1.2494 0.312849162011
1.2503 0.313966480447
1.2503 0.315083798883
1.2518 0.316201117318
1.2518 0.317318435754
1.2518 0.31843575419
1.2519 0.319553072626
1.2528 0.320670391061
1.2528 0.321787709497
1.2528 0.322905027933
1.253 0.324022346369
1.254 0.325139664804
1.2542 0.32625698324
1.2542 0.327374301676
1.2542 0.328491620112
1.2543 0.329608938547
1.2543 0.330726256983
1.2544 0.331843575419
1.2544 0.332960893855
1.2544 0.334078212291
1.2545 0.335195530726
1.2547 0.336312849162
1.2547 0.337430167598
1.2548 0.338547486034
1.2551 0.339664804469
1.2553 0.340782122905
1.2555 0.341899441341
1.2555 0.343016759777
1.2555 0.344134078212
1.2557 0.345251396648
1.2557 0.346368715084
1.2568 0.34748603352
1.2568 0.348603351955
1.2568 0.349720670391
1.2568 0.350837988827
1.2568 0.351955307263
1.2568 0.353072625698
1.2579 0.354189944134
1.2579 0.35530726257
1.2579 0.356424581006
1.2605 0.357541899441
1.2605 0.358659217877
1.2605 0.359776536313
1.262 0.360893854749
1.2638 0.362011173184
1.2638 0.36312849162
1.2638 0.364245810056
1.2639 0.365363128492
1.2639 0.366480446927
1.2646 0.367597765363
1.2646 0.368715083799
1.2646 0.369832402235
1.2647 0.37094972067
1.2649 0.372067039106
1.2649 0.373184357542
1.2649 0.374301675978
1.2654 0.375418994413
1.2654 0.376536312849
1.2654 0.377653631285
1.266 0.378770949721
1.2673 0.379888268156
1.2676 0.381005586592
1.2676 0.382122905028
1.2676 0.383240223464
1.2681 0.384357541899
1.2681 0.385474860335
1.2681 0.386592178771
1.2685 0.387709497207
1.2685 0.388826815642
1.2697 0.389944134078
1.2697 0.391061452514
1.2697 0.39217877095
1.2698 0.393296089385
1.2698 0.394413407821
1.2698 0.395530726257
1.2714 0.396648044693
1.2724 0.397765363128
1.2726 0.398882681564
1.2726 0.4
1.2743 0.401117318436
1.2743 0.402234636872
1.2743 0.403351955307
1.2745 0.404469273743
1.2754 0.405586592179
1.2754 0.406703910615
1.2754 0.40782122905
1.2756 0.408938547486
1.2762 0.410055865922
1.2766 0.411173184358
1.2769 0.412290502793
1.2769 0.413407821229
1.2769 0.414525139665
1.277 0.415642458101
1.277 0.416759776536
1.277 0.417877094972
1.2798 0.418994413408
1.2806 0.420111731844
1.2808 0.421229050279
1.2808 0.422346368715
1.2808 0.423463687151
1.2814 0.424581005587
1.2814 0.425698324022
1.2814 0.426815642458
1.282 0.427932960894
1.282 0.42905027933
1.282 0.430167597765
1.2822 0.431284916201
1.2837 0.432402234637
1.2837 0.433519553073
1.2837 0.434636871508
1.2841 0.435754189944
1.2841 0.43687150838
1.2841 0.437988826816
1.286 0.439106145251
1.2874 0.440223463687
1.2874 0.441340782123
1.2879 0.442458100559
1.288 0.443575418994
1.2883 0.44469273743
1.2883 0.445810055866
1.2883 0.446927374302
1.2917 0.448044692737
1.2917 0.449162011173
1.2917 0.450279329609
1.2925 0.451396648045
1.2925 0.45251396648
1.2925 0.453631284916
1.2927 0.454748603352
1.2927 0.455865921788
1.2935 0.456983240223
1.2947 0.458100558659
1.2968 0.459217877095
1.2968 0.460335195531
1.2968 0.461452513966
1.2969 0.462569832402
1.2972 0.463687150838
1.2972 0.464804469274
1.2974 0.465921787709
1.2975 0.467039106145
1.2975 0.468156424581
1.2975 0.469273743017
1.2975 0.470391061453
1.2975 0.471508379888
1.2975 0.472625698324
1.2979 0.47374301676
1.2979 0.474860335196
1.2979 0.475977653631
1.298 0.477094972067
1.298 0.478212290503
1.2986 0.479329608939
1.2987 0.480446927374
1.2987 0.48156424581
1.2987 0.482681564246
1.2991 0.483798882682
1.2991 0.484916201117
1.2993 0.486033519553
1.2993 0.487150837989
1.2993 0.488268156425
1.3 0.48938547486
1.3 0.490502793296
1.3 0.491620111732
1.3002 0.492737430168
1.3002 0.493854748603
1.3002 0.494972067039
1.3012 0.496089385475
1.3012 0.497206703911
1.3012 0.498324022346
1.3015 0.499441340782
1.3015 0.500558659218
1.3015 0.501675977654
1.3025 0.502793296089
1.3025 0.503910614525
1.3025 0.505027932961
1.3036 0.506145251397
1.3036 0.507262569832
1.3036 0.508379888268
1.3037 0.509497206704
1.3037 0.51061452514
1.3037 0.511731843575
1.3038 0.512849162011
1.3038 0.513966480447
1.3038 0.515083798883
1.3051 0.516201117318
1.3074 0.517318435754
1.3078 0.51843575419
1.3078 0.519553072626
1.3078 0.520670391061
1.3082 0.521787709497
1.3083 0.522905027933
1.3083 0.524022346369
1.3083 0.525139664804
1.3085 0.52625698324
1.3085 0.527374301676
1.3085 0.528491620112
1.3085 0.529608938547
1.3092 0.530726256983
1.3092 0.531843575419
1.3092 0.532960893855
1.3093 0.534078212291
1.3093 0.535195530726
1.3103 0.536312849162
1.3124 0.537430167598
1.3124 0.538547486034
1.3128 0.539664804469
1.3137 0.540782122905
1.3137 0.541899441341
1.3163 0.543016759777
1.3163 0.544134078212
1.3163 0.545251396648
1.3165 0.546368715084
1.3165 0.54748603352
1.3165 0.548603351955
1.3165 0.549720670391
1.3165 0.550837988827
1.3165 0.551955307263
1.3168 0.553072625698
1.3169 0.554189944134
1.3169 0.55530726257
1.3169 0.556424581006
1.3171 0.557541899441
1.3171 0.558659217877
1.3171 0.559776536313
1.3177 0.560893854749
1.3177 0.562011173184
1.3182 0.56312849162
1.3182 0.564245810056
1.3182 0.565363128492
1.3206 0.566480446927
1.3206 0.567597765363
1.3238 0.568715083799
1.3238 0.569832402235
1.3238 0.57094972067
1.3248 0.572067039106
1.3248 0.573184357542
1.3248 0.574301675978
1.3257 0.575418994413
1.3264 0.576536312849
1.3264 0.577653631285
1.3264 0.578770949721
1.3271 0.579888268156
1.3271 0.581005586592
1.3279 0.582122905028
1.3279 0.583240223464
1.3285 0.584357541899
1.3292 0.585474860335
1.3292 0.586592178771
1.3307 0.587709497207
1.3324 0.588826815642
1.3324 0.589944134078
1.3341 0.591061452514
1.3341 0.59217877095
1.3341 0.593296089385
1.337 0.594413407821
1.3375 0.595530726257
1.3375 0.596648044693
1.3375 0.597765363128
1.3393 0.598882681564
1.3393 0.6
1.3393 0.601117318436
1.3411 0.602234636872
1.3411 0.603351955307
1.3411 0.604469273743
1.3414 0.605586592179
1.3414 0.606703910615
1.3416 0.60782122905
1.3416 0.608938547486
1.3416 0.610055865922
1.3425 0.611173184358
1.3425 0.612290502793
1.3425 0.613407821229
1.3431 0.614525139665
1.3431 0.615642458101
1.3431 0.616759776536
1.3455 0.617877094972
1.3458 0.618994413408
1.3458 0.620111731844
1.3458 0.621229050279
1.3472 0.622346368715
1.3481 0.623463687151
1.3481 0.624581005587
1.3481 0.625698324022
1.3486 0.626815642458
1.3489 0.627932960894
1.3489 0.62905027933
1.3489 0.630167597765
1.3489 0.631284916201
1.3489 0.632402234637
1.3489 0.633519553073
1.3503 0.634636871508
1.3504 0.635754189944
1.3504 0.63687150838
1.3504 0.637988826816
1.3513 0.639106145251
1.3513 0.640223463687
1.3518 0.641340782123
1.3554 0.642458100559
1.3554 0.643575418994
1.3554 0.64469273743
1.3554 0.645810055866
1.3554 0.646927374302
1.3554 0.648044692737
1.3555 0.649162011173
1.3561 0.650279329609
1.3561 0.651396648045
1.3561 0.65251396648
1.3575 0.653631284916
1.3575 0.654748603352
1.3575 0.655865921788
1.359 0.656983240223
1.3597 0.658100558659
1.3632 0.659217877095
1.3632 0.660335195531
1.3689 0.661452513966
1.3689 0.662569832402
1.3702 0.663687150838
1.3702 0.664804469274
1.3702 0.66592178771
1.3731 0.667039106145
1.3731 0.668156424581
1.3753 0.669273743017
1.3753 0.670391061453
1.376 0.671508379888
1.376 0.672625698324
1.376 0.67374301676
1.3767 0.674860335196
1.3774 0.675977653631
1.3774 0.677094972067
1.378 0.678212290503
1.378 0.679329608939
1.378 0.680446927374
1.3783 0.68156424581
1.3794 0.682681564246
1.3794 0.683798882682
1.3794 0.684916201117
1.3802 0.686033519553
1.3803 0.687150837989
1.3804 0.688268156425
1.3804 0.68938547486
1.3816 0.690502793296
1.3819 0.691620111732
1.3819 0.692737430168
1.3819 0.693854748603
1.3821 0.694972067039
1.383 0.696089385475
1.383 0.697206703911
1.383 0.698324022346
1.3843 0.699441340782
1.3843 0.700558659218
1.3883 0.701675977654
1.3892 0.702793296089
1.3892 0.703910614525
1.3892 0.705027932961
1.3925 0.706145251397
1.3957 0.707262569832
1.3957 0.708379888268
1.3957 0.709497206704
1.397 0.71061452514
1.3973 0.711731843575
1.3986 0.712849162011
1.3986 0.713966480447
1.3986 0.715083798883
1.3988 0.716201117318
1.3988 0.717318435754
1.3988 0.71843575419
1.3989 0.719553072626
1.3989 0.720670391061
1.3989 0.721787709497
1.3997 0.722905027933
1.3997 0.724022346369
1.3997 0.725139664804
1.4004 0.72625698324
1.4004 0.727374301676
1.4004 0.728491620112
1.4056 0.729608938547
1.4056 0.730726256983
1.4056 0.731843575419
1.4062 0.732960893855
1.4062 0.734078212291
1.4064 0.735195530726
1.4072 0.736312849162
1.4072 0.737430167598
1.4089 0.738547486034
1.4089 0.739664804469
1.4089 0.740782122905
1.4126 0.741899441341
1.4155 0.743016759777
1.4193 0.744134078212
1.4215 0.745251396648
1.4215 0.746368715084
1.4215 0.74748603352
1.422 0.748603351955
1.422 0.749720670391
1.4259 0.750837988827
1.4259 0.751955307263
1.4259 0.753072625698
1.4276 0.754189944134
1.4276 0.75530726257
1.4276 0.756424581006
1.4301 0.757541899441
1.4301 0.758659217877
1.4301 0.759776536313
1.4301 0.760893854749
1.4301 0.762011173184
1.4301 0.76312849162
1.4341 0.764245810056
1.4341 0.765363128492
1.4341 0.766480446927
1.4345 0.767597765363
1.438 0.768715083799
1.438 0.769832402235
1.4436 0.77094972067
1.4436 0.772067039106
1.4461 0.773184357542
1.4461 0.774301675978
1.4461 0.775418994413
1.45 0.776536312849
1.4521 0.777653631285
1.4521 0.778770949721
1.4521 0.779888268156
1.4527 0.781005586592
1.4527 0.782122905028
1.4527 0.783240223464
1.4547 0.784357541899
1.4547 0.785474860335
1.4547 0.786592178771
1.4579 0.787709497207
1.4622 0.788826815642
1.4622 0.789944134078
1.4679 0.791061452514
1.4689 0.79217877095
1.4693 0.793296089385
1.4693 0.794413407821
1.4693 0.795530726257
1.482 0.796648044693
1.482 0.797765363129
1.482 0.798882681564
1.4923 0.8
1.4923 0.801117318436
1.4923 0.802234636872
1.4952 0.803351955307
1.4952 0.804469273743
1.5028 0.805586592179
1.5028 0.806703910615
1.5119 0.80782122905
1.5119 0.808938547486
1.5119 0.810055865922
1.5175 0.811173184358
1.5238 0.812290502793
1.5238 0.813407821229
1.5238 0.814525139665
1.5247 0.815642458101
1.5274 0.816759776536
1.5274 0.817877094972
1.5274 0.818994413408
1.5308 0.820111731844
1.5415 0.821229050279
1.5415 0.822346368715
1.5415 0.823463687151
1.5415 0.824581005587
1.5415 0.825698324022
1.5415 0.826815642458
1.543 0.827932960894
1.543 0.82905027933
1.543 0.830167597765
1.5436 0.831284916201
1.5445 0.832402234637
1.5508 0.833519553073
1.557 0.834636871508
1.557 0.835754189944
1.557 0.83687150838
1.5698 0.837988826816
1.5773 0.839106145251
1.5773 0.840223463687
1.5773 0.841340782123
1.6152 0.842458100559
1.6172 0.843575418994
1.6279 0.84469273743
1.6279 0.845810055866
1.6345 0.846927374302
1.6345 0.848044692737
1.6345 0.849162011173
1.6367 0.850279329609
1.6367 0.851396648045
1.6367 0.85251396648
1.6542 0.853631284916
1.6542 0.854748603352
1.6542 0.855865921788
1.6568 0.856983240223
1.6765 0.858100558659
1.6765 0.859217877095
1.6903 0.860335195531
1.6903 0.861452513966
1.6903 0.862569832402
1.702 0.863687150838
1.702 0.864804469274
1.7147 0.86592178771
1.7565 0.867039106145
1.799 0.868156424581
1.799 0.869273743017
1.799 0.870391061453
1.8112 0.871508379888
1.8112 0.872625698324
1.8339 0.87374301676
1.8461 0.874860335196
1.8461 0.875977653631
1.8461 0.877094972067
1.8467 0.878212290503
1.8552 0.879329608939
1.8633 0.880446927374
1.8633 0.88156424581
1.8794 0.882681564246
1.9077 0.883798882682
1.919 0.884916201117
1.919 0.886033519553
1.9262 0.887150837989
1.9277 0.888268156425
1.9277 0.88938547486
1.9361 0.890502793296
1.9856 0.891620111732
1.9856 0.892737430168
1.9856 0.893854748603
2.0318 0.894972067039
2.0318 0.896089385475
2.0784 0.897206703911
2.1185 0.898324022346
2.1185 0.899441340782
2.1185 0.900558659218
2.1264 0.901675977654
2.1264 0.902793296089
2.1264 0.903910614525
2.1291 0.905027932961
2.1818 0.906145251397
2.1818 0.907262569832
2.1818 0.908379888268
2.1911 0.909497206704
2.1914 0.91061452514
2.2078 0.911731843575
2.2078 0.912849162011
2.2078 0.913966480447
2.2789 0.915083798883
2.2789 0.916201117318
2.2974 0.917318435754
2.2974 0.91843575419
2.2974 0.919553072626
2.4326 0.920670391061
2.4326 0.921787709497
2.525 0.922905027933
2.5733 0.924022346369
2.5907 0.925139664804
2.5907 0.92625698324
2.5907 0.927374301676
2.6186 0.928491620112
2.6186 0.929608938548
2.7902 0.930726256983
2.7902 0.931843575419
2.7902 0.932960893855
2.8924 0.934078212291
2.9056 0.935195530726
2.9056 0.936312849162
2.9056 0.937430167598
3.1089 0.938547486034
3.1089 0.939664804469
3.1089 0.940782122905
3.1108 0.941899441341
3.1108 0.943016759777
3.1108 0.944134078212
3.1652 0.945251396648
3.1907 0.946368715084
3.1907 0.94748603352
3.1907 0.948603351955
3.3717 0.949720670391
3.3717 0.950837988827
3.3717 0.951955307263
3.4041 0.953072625698
3.4041 0.954189944134
3.7025 0.95530726257
3.7439 0.956424581006
4.0609 0.957541899441
4.0609 0.958659217877
4.0609 0.959776536313
4.2587 0.960893854749
6.2593 0.962011173184
6.2593 0.96312849162
6.2593 0.964245810056
7.5418 0.965363128492
7.7398 0.966480446927
7.7894 0.967597765363
9.9297 0.968715083799
11.25 0.969832402235
11.25 0.97094972067
12.04 0.972067039106
12.48 0.973184357542
12.656 0.974301675978
12.695 0.975418994413
12.873 0.976536312849
12.873 0.977653631285
12.873 0.978770949721
14.176 0.979888268156
14.176 0.981005586592
14.61 0.982122905028
14.61 0.983240223464
14.61 0.984357541899
14.974 0.985474860335
14.974 0.986592178771
15.958 0.987709497207
15.958 0.988826815642
15.958 0.989944134078
18.784 0.991061452514
18.784 0.99217877095
18.784 0.993296089385
20.587 0.994413407821
26.367 0.995530726257
26.367 0.996648044693
26.367 0.997765363129
51.396 0.998882681564
51.396 1.0


==> tikz/error_TTR_0.txt <==
0.411764705882 0.000415134053557
0.583333333333 0.00347762396056
0.677419354839 0.0133024465855
0.736842105263 0.0348998110168
0.777777777778 0.0721087706816
0.807692307692 0.126214583499
0.830508474576 0.195671536861
0.848484848485 0.276724490151
0.86301369863 0.364449233739


==> tikz/error_TTR_1.txt <==
0.411764705882 0.000285905394937
0.583333333333 0.00127651940947
0.677419354839 0.00334241954637
0.736842105263 0.00688664616697
0.777777777778 0.0122579283595
0.807692307692 0.0197298662752
0.830508474576 0.029492407092
0.848484848485 0.0416517183425
0.86301369863 0.0562355374122


==> tikz/error_TTR_2.txt <==
0.411764705882 0.000102239112125
0.583333333333 0.000450251629061
0.677419354839 0.00104669126085
0.736842105263 0.00194257440768
0.777777777778 0.0031806810792
0.807692307692 0.0047963259807
0.830508474576 0.00681807124605
0.848484848485 0.00926838474585
0.86301369863 0.0121642476538


==> tikz/redundancy_0_0.txt <==
0 1.12309667064
1 1.29743831843
2 1.44042417219
3 1.58445148126
4 1.73256241999


==> tikz/redundancy_1_0.txt <==
0 1.11553864481
1 1.17940628415
2 1.22433440831
3 1.26708357475
4 1.30314159606


==> tikz/redundancy_1_1.txt <==
0 3.56815643564
1 3.56815643564
2 3.56815643564
3 3.56815643564
4 3.56815643564


==> tikz/redundancy_2_0.txt <==
0 1.10546467327
1 1.13231944296
2 1.14840956079
3 1.16322147831
4 1.17402271023

